Improving Self-supervised Molecular Representation Learning using Persistent Homology

Self-supervised learning (SSL) has great potential for molecular representation learning given the complexity of molecular graphs, the large amounts of unlabelled data available, the considerable cost of obtaining labels experimentally, and the hence often only small training datasets. The importance of the topic is reflected in the variety of paradigms and architectures that have been investigated recently. Yet the differences in performance seem often minor and are barely understood to date. In this paper, we study SSL based on persistent homology (PH), a mathematical tool for modeling topological features of data that persist across multiple scales. It has several unique features which particularly suit SSL, naturally offering: different views of the data, stability in terms of distance preservation, and the opportunity to flexibly incorporate domain knowledge. We (1) investigate an autoencoder, which shows the general representational power of PH, and (2) propose a contrastive loss that complements existing approaches. We rigorously evaluate our approach for molecular property prediction and demonstrate its particular features in improving the embedding space: after SSL, the representations are better and offer considerably more predictive power than the baselines over different probing tasks; our loss increases baseline performance, sometimes largely; and we often obtain substantial improvements over very small datasets, a common scenario in practice.

==> csv/bace.csv <==
x,GraphCLTDL,GraphCLTDLstd,GraphCL,GraphCLstd,SimGRACETDL,SimGRACETDLstd,SimGRACE,SimGRACEstd,GraphLoGTDL,GraphLoGTDLstd,GraphLoG,GraphLoGstd,JOAOTDL,JOAOTDLstd,JOAO,JOAOstd,contextpred,contextpredstd,pipcontextpred,pipcontextpredstd,SVM,SVMstd
100,0.58075,0.05046,0.56067,0.0621,0.6505,0.04407,0.56625,0.06641,0.65233,0.02917,0.65125,0.05668,0.62425,0.04111,0.615,0.03151,0.642,0.027267196,0.634333333,0.039651258,0.53038602,0.060657518
200,0.64925,0.04128,0.60125,0.07428,0.65975,0.02305,0.62575,0.02397,0.6745,0.0455,0.65475,0.07048,0.63025,0.04118,0.632,0.02815,0.646,0.035937446,0.657666667,0.021929179,0.614567032,0.039228851
400,0.6985,0.00626,0.66975,0.0525,0.69875,0.02165,0.67425,0.05918,0.73575,0.0349,0.7055,0.00934,0.68225,0.02265,0.67175,0.04179,0.71325,0.047219567,0.71375,0.037123948,0.650669449,0.054084016
800,0.7865,0.03451,0.72525,0.03851,0.73525,0.0181,0.73575,0.02353,0.78675,0.02126,0.81375,0.01651,0.778,0.01847,0.76075,1.51E-02,0.77525,0.017282578,0.7875,0.027290108,0.724721788,0.02072348
1000,0.77825,0.01377,0.77175,0.02125,0.748,0.02379,0.73775,0.02528,0.78775,0.0281,0.82275,0.02428,0.78475,0.00259,0.76975,0.00356,0.803,0.011247222,0.81275,0.011818947,0.732133542,0.032644731


==> csv/bbbp.csv <==
x,GraphCLTDL,GraphCLTDLstd,GraphCL,GraphCLstd,SimGRACETDL,SimGRACETDLstd,SimGRACE,SimGRACEstd,GraphLoGTDL,GraphLoGTDLstd,GraphLoG,GraphLoGstd,JOAOTDL,JOAOTDLstd,JOAO,JOAOstd,contextpred,contextpredstd,pipcontextpred,pipcontextpredstd,SVM,SVMstd
100,0.534,0.02673,0.52025,0.03623,0.55833,0.0066,0.54767,0.0142,0.54275,0.05325,0.51667,0.025,0.55233,0.03341,0.536,0.03294,0.529,0.054485472,0.5375,0.012658989,0.538652585,0.016947423
200,0.57475,0.03445,0.56425,0.03679,0.57875,0.0192,0.5615,0.05056,0.60875,0.01571,0.56425,0.03679,0.56675,0.04333,0.556,0.03153,0.581333333,0.023893281,0.56675,0.028446221,0.543584973,0.007050828
400,0.60325,0.05926,0.587,0.07533,0.6025,0.06436,0.59875,0.06109,0.634,0.03859,0.587,0.07533,0.62,0.03884,0.58233,0.07885,0.59,0.061761639,0.615,0.031136795,0.544077932,0.019633506
800,0.64875,0.02335,0.63375,0.01748,0.64175,0.00944,0.657,0.02868,0.63233,0.02679,0.63375,0.01748,0.6355,0.00838,0.649,6.00E-03,0.6425,0.012932517,0.6615,0.00887412,0.562934028,0.021182826
1000,0.6805,0.00934,0.67725,0.00482,0.6555,0.00269,0.65325,0.02517,0.66475,0.01087,0.67725,0.00482,0.67975,0.01547,0.66525,0.00526,0.6585,0.010062306,0.6915,0.013369742,0.567925347,0.006760966


==> csv/clintox.csv <==
x,GraphCLTDL,GraphCLTDLstd,GraphCL,GraphCLstd,SimGRACETDL,SimGRACETDLstd,SimGRACE,SimGRACEstd,GraphLoGTDL,GraphLoGTDLstd,GraphLoG,GraphLoGstd,JOAOTDL,JOAOTDLstd,JOAO,JOAOstd,contextpred,contextpredstd,pipcontextpred,pipcontextpredstd,SVM,SVMstd
100,0.440666667,0.080373746,0.450333333,0.043407629,0.49225,0.059120111,0.491,0.073590081,0.510666667,0.050953138,0.49975,0.080985724,0.516,0.071796007,0.486,0.040472213,0.475,0.098007653,0.4735,0.0695,0.498030271,0.070986523
200,0.55225,0.069033959,0.51425,0.09197656,0.57925,0.072898474,0.574666667,0.019601587,0.588,0.093794989,0.55475,0.066975275,0.582,0.096591925,0.5645,0.0995,0.52,0.08131728,0.5575,0.128735193,0.506185704,0.068526469
400,0.67725,0.022072324,0.61775,0.066728461,0.64225,0.009443913,0.565,0.054485472,0.6225,0.016469669,0.627,0.075667034,0.66725,0.08810044,0.66675,0.077399532,0.56275,0.104681362,0.6305,0.09169651,0.518200983,0.048046485
800,0.74475,0.014754237,0.73725,0.04935775,0.663333333,0.001699673,0.577,0.009246621,0.75075,0.01184008,0.65725,0.031211977,0.719,0.047175205,0.769333333,0.007930252,0.569,0.038826537,0.7225,0.050776471,0.521265705,0.022595266
1000,0.79225,0.030922282,0.6545,0.053453251,0.672,0.004,0.5665,0.0095,0.743,0.011313708,0.66,0.052,0.715,0.026800187,0.763,0.022349497,0.632,0.029504237,0.74625,0.024375962,0.626084133,0.04897226


==> csv/hiv.csv <==
x	GraphCLTDL	GraphCLTDLstd	GraphCL	GraphCLstd	SimGRACETDL	SimGRACETDLstd	SimGRACE	SimGRACEstd	GraphLoGTDL	GraphLoGTDLstd	GraphLoG	GraphLoGstd	JOAOTDL	JOAOTDLstd	JOAO	JOAOstd
3000	0.602	0.04624	0.53375	0.08871	0.564	0.06579	0.54075	0.07362	0.6005	0.05348	0.583	0.06894	0.58275	0.0558	0.565	0.02459
6000	0.64925	0.05387	0.636	0.07208	0.6575	0.06705	0.6345	0.10026	0.66875	0.05381	0.652	0.07179	0.64275	0.07613	0.61533	0.05471
10000	0.70675	0.05338	0.69925	0.07371	0.68675	0.10294	0.65275	0.10212	0.727	0.01651	0.688	0.05508	0.689	0.0747	0.69067	0.05778
20000	0.75475	0.01653	0.7665	0.00287	0.75175	0.01482	0.72925	0.00526	0.7615	0.0025	0.7345	0.0075	0.745	0.0102	0.75325	1.68E-02
32900	0.78	0.009	0.785	0.012	0.773	0.011	0.75	0.006	0.762	0.018	0.761	0.008	0.783	0.012	0.767	0.012


==> csv/mgssl_graphmvp_bace.csv <==
x,MGSSL,MGSSLstd,GraphMVP,GraphMVPstd
100,0.578,0.061384037,0.60425,0.086343428
200,0.63925,0.087776349,0.68325,0.052404079
400,0.735,0.029857997,0.69475,0.030384001
800,0.81175,0.013718145,0.77975,0.023972641
1000,0.81475,0.008584142,0.78875,0.021878928


==> csv/mgssl_graphmvp_bbbp.csv <==
x,MGSSL,MGSSLstd,GraphMVP,GraphMVPstd
100,0.5585,0.03178443,0.54775,0.057997306
200,0.5955,0.011146748,0.59075,0.026032432
400,0.61325,0.046788754,0.62275,0.072378778
800,0.64875,0.004205651,0.6635,0.024336187
1000,0.67,0.008860023,0.677,0.0041833


==> csv/mgssl_graphmvp_clintox.csv <==
x,MGSSL,MGSSLstd,GraphMVP,GraphMVPstd
100,0.46675,0.04151,0.557,0.07148
200,0.53625,0.09572,0.59867,0.07793
400,0.5975,0.05815,0.65667,0.0119
800,0.69825,0.04492,0.7155,0.05959
1000,0.697,0.048,0.793,0.0311


==> csv/mgssl_graphmvp_hiv.csv <==
x,MGSSL,std,GraphMVP,std
3000,0.599,0.0539,0.5805,0.08367
6000,0.6575,0.07449,0.63575,0.0659
10000,0.7,0.06138,0.69925,0.05148
20000,0.73625,0.01709,0.74175,0.02243
32900,0.758,0.004,0.77,0.012


==> csv/mgssl_graphmvp_muv.csv <==
x,MGSSL,MGSSLstd,GraphMVP,GraphMVPstd
10000,0.622,0.060105463,0.632,0.061379964
20000,0.6665,0.022477767,0.654,0.045392731
30000,0.70875,0.005356071,0.68175,0.039971083
40000,0.72525,0.009337425,0.675,0.019532025
74400,0.776,0.004,0.75,0.01


==> csv/mgssl_graphmvp_sider.csv <==
x,MGSSL,MGSSLstd,GraphMVP,GraphMVPstd
100,0.529,0.020724382,0.51075,0.032545161
200,0.54325,0.025684382,0.542,0.023569047
400,0.56375,0.008554969,0.58575,0.028560243
800,0.5755,0.009937303,0.5925,0.008046738
1000,0.5845,0.00559017,0.589,0.008573214


==> csv/mgssl_graphmvp_tox21.csv <==
x,MGSSL,MGSSLstd,GraphMVP,GraphMVPstd
1000,0.58875,0.043193605,0.60825,0.03720467
2000,0.6685,0.067987131,0.67775,0.05383946
3000,0.693,0.072842295,0.69825,0.063397062
4000,0.728,0.026523574,0.7225,0.024026028
5000,0.73775,0.009908961,0.74,0.010606602
6000,0.75075,0.005629165,0.75925,0.006179604


==> csv/mgssl_graphmvp_toxcast.csv <==
x,MGSSL,MGSSLstd,GraphMVP,GraphMVPstd
1000,0.5385,0.019754746,0.5325,0.014186261
2000,0.57175,0.026185635,0.57925,0.027896012
3000,0.593,0.026953664,0.59975,0.020253086
4000,0.60325,0.018088325,0.61225,0.014095655
5000,0.611,0.018234583,0.61125,0.011166356
6000,0.6195,0.004821825,0.623,0.006708204


==> csv/muv.csv <==
x,GraphCLTDL,GraphCLTDLstd,GraphCL,GraphCLstd,SimGRACETDL,SimGRACETDLstd,SimGRACE,SimGRACEstd,GraphLoGTDL,GraphLoGTDLstd,GraphLoG,GraphLoGstd,JOAOTDL,JOAOTDLstd,JOAO,JOAOstd
10000,0.6495,0.048096258,0.601,0.037289409,0.6195,0.059268457,0.603,0.014165686,0.641333333,0.032314427,0.63125,0.07741568,0.63125,0.067139314,0.6015,0.075609193
20000,0.67275,0.056693805,0.64175,0.038544617,0.6465,0.032050741,0.6445,0.01402676,0.67175,0.061042506,0.66425,0.018046814,0.67225,0.039334304,0.656,0.05367029
30000,0.7045,0.052770731,0.6915,0.033804585,0.66275,0.039327948,0.6475,0.048951507,0.698666667,0.039474324,0.68325,0.028890959,0.68075,0.018088325,0.6735,0.028093594
40000,0.715,0.035163902,0.70275,0.022785686,0.70125,0.008671073,0.695,0.023611438,0.7125,0.007433034,0.7275,0.007697402,0.7395,0.010307764,0.71675,0.014515078
74400,0.767,0.016,0.703,0.027,0.759,0.013,0.754,0.016,0.757,0.012,0.755,0.016,0.738,0.019,0.717,0.014


==> csv/sider.csv <==
x,GraphCLTDL,GraphCLTDLstd,GraphCL,GraphCLstd,SimGRACETDL,SimGRACETDLstd,SimGRACE,SimGRACEstd,GraphLoGTDL,GraphLoGTDLstd,GraphLoG,GraphLoGstd,JOAOTDL,JOAOTDLstd,JOAO,JOAOstd,contextpred,contextpredstd,pipcontextpred,pipcontextpredstd,SVM,SVMstd
100,0.5165,0.01394,0.49133,0.0033,0.52267,0.01084,0.49925,0.00698,0.52333,0.02347,0.516,0.02036,0.5035,0.02007,0.49667,0.0187,0.5075,0.022599779,0.51275,0.030629847,0.505874349,0.012140582
200,0.54425,0.02134,0.53775,0.02112,0.54,0.03924,0.52575,0.02436,0.55225,0.04394,0.54375,0.02522,0.54275,0.02351,0.536,0.02167,0.543666667,0.035938219,0.55425,0.043291887,0.511616007,0.016485767
400,0.57025,0.00798,0.56875,0.01545,0.5675,0.01591,0.53375,0.03104,0.5625,0.02674,0.562,0.01134,0.575,0.0043,0.5735,0.01031,0.57975,0.013348689,0.5755,0.021100948,0.535356336,0.036409916
800,0.59175,0.0039,0.5845,0.00112,0.5945,0.00415,0.58325,0.00563,0.59325,0.00205,0.57175,0.01028,0.58525,0.00482,0.58375,8.29E-04,0.59025,0.009010411,0.6035,0.013200379,0.55863674,0.017849897
1000,0.60825,0.00864,0.59375,0.00879,0.58833,0.00834,0.5825,0.01108,0.59625,0.01289,0.5765,0.00669,0.606,0.00406,0.603,0.01592,0.60075,0.011776566,0.60475,0.008584142,0.552859007,0.016934414


==> csv/tox21.csv <==
x,GraphCLTDL,GraphCLTDLstd,GraphCL,GraphCLstd,SimGRACETDL,SimGRACETDLstd,SimGRACE,SimGRACEstd,GraphLoGTDL,GraphLoGTDLstd,GraphLoG,GraphLoGstd,JOAOTDL,JOAOTDLstd,JOAO,JOAOstd
1000,0.65375,0.069124606,0.586,0.039350985,0.5785,0.051246951,0.573,0.038749194,0.613,0.05010489,0.6015,0.049942467,0.59325,0.053471371,0.58425,0.057455961
2000,0.6555,0.034853264,0.652666667,0.057203341,0.6705,0.0674333,0.65475,0.057438554,0.67425,0.072292375,0.66,0.068181131,0.67425,0.053462019,0.659,0.058395205
3000,0.69975,0.043631267,0.6935,0.059885307,0.68475,0.061742915,0.662,0.083582295,0.718,0.043052294,0.69925,0.056856728,0.7035,0.050012498,0.70225,0.05975523
4000,0.7125,0.020180436,0.714,0.02974895,0.711,0.032534597,0.7085,0.032345788,0.73125,0.023413404,0.727,0.022858259,0.724,0.019748418,0.721,0.023727621
5000,0.7345,0.005678908,0.73175,0.014600942,0.73375,0.008042854,0.72575,0.014771171,0.75225,0.012356678,0.739,0.017449928,0.74925,0.005804093,0.7435,0.0105
6000,0.74375,0.003269174,0.74225,0.00752911,0.74,0.005244044,0.7385,0.005894913,0.755,0.005787918,0.74675,0.006098155,0.75875,0.003897114,0.75375,0.006417749


==> csv/toxcast.csv <==
x,GraphCLTDL,GraphCLTDLstd,GraphCL,GraphCLstd,SimGRACETDL,SimGRACETDLstd,SimGRACE,SimGRACEstd,GraphLoGTDL,GraphLoGTDLstd,GraphLoG,GraphLoGstd,JOAOTDL,JOAOTDLstd,JOAO,JOAOstd
1000,0.53425,0.015610493,0.52525,0.012676257,0.5355,0.010735455,0.527,0.016401219,0.547,0.014456832,0.535666667,0.011897712,0.53325,0.024396465,0.5255,0.013536986
2000,0.5825,0.023135471,0.5765,0.025636887,0.5795,0.027663152,0.55825,0.021706854,0.58075,0.030629847,0.5715,0.027870235,0.5775,0.022677081,0.57425,0.022004261
3000,0.6065,0.0185,0.5935,0.026329641,0.593,0.022989128,0.57975,0.024752525,0.6055,0.02398437,0.59125,0.023177306,0.60325,0.018157299,0.5985,0.015141004
4000,0.6155,0.016224981,0.598,0.021130547,0.6085,0.017613915,0.5865,0.019111515,0.61225,0.026799021,0.59925,0.020166494,0.613,0.017592612,0.605,0.018708287
5000,0.6315,0.006103278,0.6095,0.009604686,0.618,0.018179659,0.60125,0.010917303,0.6225,0.021029741,0.6135,0.02216416,0.6155,0.011947803,0.62025,0.016452583
6000,0.63475,0.006495191,0.62175,0.007462406,0.6195,0.007762087,0.61325,0.008196798,0.6325,0.00792149,0.625,0.003082207,0.62975,0.012193748,0.6225,0.009013878


==> csvsv/bace.csv <==
x,GraphCLTDL,GraphCLTDLstd,GraphCL,GraphCLstd,SimGRACETDL,SimGRACETDLstd,SimGRACE,SimGRACEstd,GraphLoGTDL,GraphLoGTDLstd,GraphLoG,GraphLoGstd,JOAOTDL,JOAOTDLstd,JOAO,JOAOstd,contextpred,contextpredstd,pipcontextpred,pipcontextpredstd,SVM,SVMstd,GraphCLTDLvr,GraphCLTDLstdvr,SimGRACETDLvr,SimGRACETDLstdvr,GraphLoGTDLvr,GraphLoGTDLstdvr,JOAOTDLvr,JOAOTDLstdvr,adgcl,adgclstd
100,0.58075,0.05046,0.56067,0.0621,0.6505,0.04407,0.56625,0.06641,0.65233,0.02917,0.65125,0.05668,0.62425,0.04111,0.615,0.03151,0.642,0.027267196,0.634333333,0.039651258,0.53038602,0.060657518,0.628444444,0.053272507,0.64075,0.049103844,0.6784,0.042108703,0.629888889,0.042417449,0.6232,0.04070086
200,0.64925,0.04128,0.60125,0.07428,0.65975,0.02305,0.62575,0.02397,0.6745,0.0455,0.65475,0.07048,0.63025,0.04118,0.632,0.02815,0.646,0.035937446,0.657666667,0.021929179,0.614567032,0.039228851,0.6979,0.04372059,0.67075,0.048009765,0.717142857,0.048554619,0.6801,0.042257425,0.6398,0.025396063
400,0.6985,0.00626,0.66975,0.0525,0.69875,0.02165,0.67425,0.05918,0.73575,0.0349,0.7055,0.00934,0.68225,0.02265,0.67175,0.04179,0.71325,0.047219567,0.71375,0.037123948,0.650669449,0.054084016,0.7395,0.033663779,0.7197,0.03289696,0.7541,0.043362311,0.7428,0.039926933,0.7154,0.046102495
800,0.7865,0.03451,0.72525,0.03851,0.73525,0.0181,0.73575,0.02353,0.78675,0.02126,0.81375,0.01651,0.778,0.01847,0.76075,1.51E-02,0.77525,0.017282578,0.7875,0.027290108,0.724721788,0.02072348,0.7826,0.025136428,0.7372,0.029589863,0.7839,0.023067076,0.7897,0.036532314,0.7722,0.028505438
1000,0.77825,0.01377,0.77175,0.02125,0.748,0.02379,0.73775,0.02528,0.78775,0.0281,0.82275,0.02428,0.78475,0.00259,0.76975,0.00356,0.803,0.011247222,0.81275,0.011818947,0.732133542,0.032644731,0.786888889,0.010439715,0.772444444,0.028237529,0.8021,0.023581561,0.8062,0.023029546,0.782,0.016186414


==> csvsv/bace_graphcl.txt <==
x,y
0,-2.464978024312932
1,-2.7763005760743216
2,-3.1501916593218873
3,-3.381043461417596
4,-3.488459233129941
5,-3.6543456647357098
6,-3.6914061997403778
7,-3.8660043982265817
8,-3.901565980544625
9,-3.9614308418670747
10,-3.9812697339720318
11,-4.015138191751726
12,-4.135130620627765
13,-4.221417391738962
14,-4.253588419080522
15,-4.296752420799696
16,-4.365416242461765
17,-4.430637677306213
18,-4.464293602414545
19,-4.495616714149681
20,-4.5761085121392755
21,-4.640998838107164
22,-4.672140092204308
23,-4.707156347468968
24,-4.744454008404042
25,-4.789664384361676
26,-4.874510733061335
27,-4.900973485608599
28,-4.930811367871871
29,-4.984456442981029
30,-5.021746937875216
31,-5.04072679586614
32,-5.058246685404533
33,-5.126891302745734
34,-5.1668671437991
35,-5.202765421582373
36,-5.234071719332856
37,-5.267511419744862
38,-5.322913047369034
39,-5.355049854468501
40,-5.3698531130340355
41,-5.400053060577737
42,-5.4337058843335955
43,-5.48447025051121
44,-5.489135842673729
45,-5.504422884106406
46,-5.523557346197764
47,-5.589291050011723
48,-5.593308836313634
49,-5.649618674528034
50,-5.662366867255212
51,-5.679331418665955
52,-5.6947386936968725
53,-5.749936838985962
54,-5.7659582697078315
55,-5.78088803948141
56,-5.840455244116009
57,-5.875687632077205
58,-5.90491784749389
59,-5.908153282861049
60,-5.943446388448645
61,-5.985301005977959
62,-6.004669920760613
63,-6.01485041448828
64,-6.061373663102899
65,-6.076740987402813
66,-6.1208821343021755
67,-6.157585904271117
68,-6.179705705815638
69,-6.192134371208407
70,-6.2294661065517385
71,-6.241192801504046
72,-6.2698666356337585
73,-6.297747286334464
74,-6.310218189375824
75,-6.335728226821672
76,-6.3881688245947625
77,-6.415147590844039
78,-6.418136401127007
79,-6.442825988402601
80,-6.465818480400595
81,-6.490668744450725
82,-6.496856755636587
83,-6.51853566788981
84,-6.526485932884632
85,-6.563800252660567
86,-6.593913686092568
87,-6.639182116124508
88,-6.697918010483649
89,-6.704959810927067
90,-6.716933359963907
91,-6.749674207868011
92,-6.76622819436505
93,-6.811156585546193
94,-6.822495032653114
95,-6.888388898997668
96,-6.89928719873331
97,-6.93514320267102
98,-6.947612569190972
99,-6.994582346696857
100,-7.02106257991927
101,-7.04275567611565
102,-7.053343032269076
103,-7.124765585772395
104,-7.147053035310937
105,-7.173585179203975
106,-7.204671622652235
107,-7.256234824960158
108,-7.258727433643475
109,-7.327276373828629
110,-7.376074994068494
111,-7.392311004760348
112,-7.456964409790028
113,-7.4960996520517575
114,-7.506202444542826
115,-7.567480146102628
116,-7.602563105168697
117,-7.653619019871977
118,-7.684892876032755
119,-7.726365819072695
120,-7.7811443955648185
121,-7.804276683625483
122,-7.826843967095261
123,-7.910132376704911
124,-7.9448825340766955
125,-8.035194286212795
126,-8.11829224834236
127,-8.15212979904787
128,-8.234711502050354
129,-8.256509225321228
130,-8.297390372506825
131,-8.398556796719546
132,-8.43859345528344
133,-8.512526024763057
134,-8.63138602476961
135,-8.710617513017082
136,-8.736479140286882
137,-8.854642762939458
138,-8.893316544521273
139,-8.94090608026125
140,-8.961966667053787
141,-9.05275099789567
142,-9.097502805451182
143,-9.126768819661626
144,-9.16810450341905
145,-9.251650642862288
146,-9.325872517383253
147,-9.354566182495866
148,-9.410298366850192
149,-9.552143870490339
150,-9.585494907883565
151,-9.641269136199396
152,-9.662271328268787
153,-9.785560386145361
154,-9.87037611241681
155,-9.930869209536125
156,-9.954632737302758
157,-10.074258973105138
158,-10.121973995240586
159,-10.164130482663158
160,-10.226839019937593
161,-10.280606470069863
162,-10.340789903639772
163,-10.37580154196643
164,-10.461183633323502
165,-10.483235638627157
166,-10.532474803820527
167,-10.656022455529362
168,-10.689981691779064
169,-10.75498932629874
170,-10.769903923272658
171,-10.846448373204993
172,-10.873226872181405
173,-10.943443396327446
174,-11.028390256251017
175,-11.037384866048543
176,-11.094015793323042
177,-11.101861842628013
178,-11.158302744754799
179,-11.265131287320768
180,-11.328304663772288
181,-11.35329467818188
182,-11.363331351447487
183,-11.399906753641787
184,-11.457423482136347
185,-11.527150503604584
186,-11.576458045691474
187,-11.639660583390858
188,-11.7116014512597
189,-11.757060304147311
190,-11.797482821900475
191,-11.812026347538964
192,-11.871458929908504
193,-11.932499540751252
194,-11.979388729007596
195,-12.035337968229825
196,-12.109921604497659
197,-12.125946882804874
198,-12.21549907038099
199,-12.247200726130005
200,-12.320253888295419
201,-12.34485483381379
202,-12.36343591952726
203,-12.402268336688051
204,-12.474022696709588
205,-12.560633683544921
206,-12.569697613729215
207,-12.661780290116512
208,-12.67241423906939
209,-12.732905436656008
210,-12.755471382817055
211,-12.773730342236675
212,-12.8407456300868
213,-12.86168236344398
214,-12.930351135651101
215,-12.96560239311612
216,-13.042096355976776
217,-13.064438454837159
218,-13.10511729166475
219,-13.161378541885249
220,-13.187103314057946
221,-13.249171096554253
222,-13.28434751650104
223,-13.306877986844924
224,-13.372878563007578
225,-13.381357730929585
226,-13.443761182858148
227,-13.489893939439186
228,-13.495412395726516
229,-13.516941425985664
230,-13.550545509632782
231,-13.66305294023547
232,-13.680786870858169
233,-13.777165183941129
234,-13.783220485445801
235,-13.807930752211858
236,-13.840396222267328
237,-13.88732989259991
238,-13.957502554461072
239,-13.965740124227258
240,-14.034885678947647
241,-14.052326228739615
242,-14.162687120071805
243,-14.225700298773733
244,-14.2772537338979
245,-14.315745601104238
246,-14.362478806510339
247,-14.392031281040145
248,-14.428606169189708
249,-14.50323343587297
250,-14.54767634583613
251,-14.596704440445519
252,-14.67496741384601
253,-14.723493264535273
254,-14.794377839485003
255,-14.888649238635578
256,-14.94391833724438
257,-14.993237109227472
258,-15.03004011025779
259,-15.064496921514243
260,-15.145749952222339
261,-15.18194245407376
262,-15.25128884334363
263,-15.307188393795855
264,-15.322812460313738
265,-15.51148009945524
266,-15.5802682131048
267,-15.70449507841876
268,-15.813860631975658
269,-15.834016141524058
270,-15.877152542348721
271,-16.11818215687701
272,-16.378812956948117
273,-18.082694010502326
274,-18.649691519098763
275,-19.027949330514453
276,-19.758294372982597
277,-19.97528307849645
278,-20.08771263952141
279,-20.18790061847925
280,-20.48956839415973
281,-20.636406574052266
282,-20.765019966536183
283,-20.901178132936057
284,-21.001358124128725
285,-21.28862772081127
286,-21.377408443807262
287,-21.506462070310487
288,-21.706754132489362
289,-21.807146695511296
290,-21.990696341811923
291,-22.172818300011752
292,-22.205089236856715
293,-22.482583100029153
294,-22.72136675622686
295,-23.532847004593084
296,-23.87976970915813
297,-24.376067671592196
298,-25.17622679710798
299,-27.30071970169192


==> csvsv/bace_graphcl_tdl.txt <==
x,y
0,-2.250942522385433
1,-2.833496546458573
2,-3.1760272202825144
3,-3.3866144482314198
4,-3.6148928589089673
5,-3.659748538179913
6,-4.033178469236481
7,-4.296382498493769
8,-4.404266007998884
9,-4.556777910981776
10,-4.737772336487665
11,-4.923684559696094
12,-4.971138269276378
13,-5.005526834381777
14,-5.102696756432486
15,-5.301938618538405
16,-5.33850098287378
17,-5.344874138798752
18,-5.432376199605908
19,-5.4917293918704955
20,-5.533807466179904
21,-5.649543354185466
22,-5.668558745697055
23,-5.713427886245259
24,-5.783891156791658
25,-5.829220208277793
26,-5.960949388760861
27,-6.058649463187563
28,-6.117384062936187
29,-6.122511350283441
30,-6.166013459672565
31,-6.193867442574901
32,-6.26410550442617
33,-6.287583444538178
34,-6.308966909562015
35,-6.498744627387376
36,-6.547161004455356
37,-6.590153187453678
38,-6.614021635704411
39,-6.722209710835673
40,-6.7559547603994075
41,-6.839438252697704
42,-6.932997679956275
43,-6.935768878904003
44,-6.952434753093269
45,-6.9974310300700635
46,-7.052423066079196
47,-7.115258237867473
48,-7.134026289731939
49,-7.146015655681622
50,-7.217017575264793
51,-7.237803594457921
52,-7.335917904278158
53,-7.37065436829839
54,-7.401738011477855
55,-7.428460500250901
56,-7.4770610588376645
57,-7.519268122867307
58,-7.559576316299351
59,-7.588032902622353
60,-7.6445051065066405
61,-7.675958761143655
62,-7.694852796443564
63,-7.706419151666496
64,-7.76179572858934
65,-7.842269430209972
66,-7.88734743517319
67,-7.902803807995781
68,-7.9147865831795094
69,-7.969162552796053
70,-8.005273848018273
71,-8.055544643783303
72,-8.088668257731959
73,-8.122320708212285
74,-8.147559492202767
75,-8.179147760268146
76,-8.234560098865606
77,-8.276123424645407
78,-8.294030644543014
79,-8.305287484641514
80,-8.351421367484663
81,-8.40131859769376
82,-8.425896399403893
83,-8.448364156844379
84,-8.491786073655943
85,-8.504935473651775
86,-8.552341580357615
87,-8.568295894058567
88,-8.593319520638648
89,-8.619129167060244
90,-8.677762680388046
91,-8.707137528190838
92,-8.76192199729106
93,-8.782787150923042
94,-8.834545001950293
95,-8.851488193525046
96,-8.874234840169237
97,-8.903079531674601
98,-8.923492409678206
99,-8.959002425576925
100,-8.994093103014038
101,-9.014893073805032
102,-9.077728099412806
103,-9.095425220839918
104,-9.14863321280212
105,-9.156861718312848
106,-9.194246156375149
107,-9.233517399632898
108,-9.292343738709233
109,-9.305786252903319
110,-9.32157756064949
111,-9.36001486991424
112,-9.371726069979724
113,-9.387683871891694
114,-9.492492613324062
115,-9.525944619346822
116,-9.572197965297175
117,-9.598158145339852
118,-9.616578026219917
119,-9.635274516015198
120,-9.674115957036937
121,-9.716437217782428
122,-9.757312609861463
123,-9.778582040500071
124,-9.8263729045167
125,-9.84997421258352
126,-9.875168314768786
127,-9.930987658137715
128,-9.955742094718776
129,-9.983752079914106
130,-10.016052672123577
131,-10.064770564268619
132,-10.111037648132143
133,-10.143637033255763
134,-10.15735577533916
135,-10.201500784581246
136,-10.23169913973533
137,-10.263645395781559
138,-10.272370023287774
139,-10.30501883967705
140,-10.320190116487625
141,-10.352112888267197
142,-10.370642297045976
143,-10.4354342469525
144,-10.450879918113428
145,-10.481444437571804
146,-10.497995621544003
147,-10.545605209396147
148,-10.565694442062464
149,-10.596533700803862
150,-10.628893021022531
151,-10.670418852229657
152,-10.672666568238899
153,-10.722592913044661
154,-10.7300961974533
155,-10.768125792834148
156,-10.816363714370807
157,-10.836498286295605
158,-10.865338823184413
159,-10.89922323827599
160,-10.932182684840937
161,-10.976295424062958
162,-11.012946257759774
163,-11.024922769328336
164,-11.03483918907496
165,-11.081693686066162
166,-11.128331983817263
167,-11.16230915984689
168,-11.18838807248533
169,-11.221585517459907
170,-11.260274618238922
171,-11.294399223576418
172,-11.316667654961684
173,-11.360147004041195
174,-11.385717385340357
175,-11.400816158363776
176,-11.46096467894466
177,-11.493705620842919
178,-11.521067357811345
179,-11.550581268353353
180,-11.593825716049995
181,-11.618242474515661
182,-11.627723550360429
183,-11.650950986439641
184,-11.687251500446651
185,-11.730277428317319
186,-11.744854606667571
187,-11.763718397673207
188,-11.79347511699965
189,-11.838901147763039
190,-11.850039581731835
191,-11.869289217975297
192,-11.904803440950989
193,-11.962812748829368
194,-11.979134141685664
195,-12.0181842276017
196,-12.047205451321673
197,-12.060286194981005
198,-12.083114343183913
199,-12.140925225681064
200,-12.155572134018904
201,-12.176162049768356
202,-12.211859414299195
203,-12.2510307299501
204,-12.27722503960228
205,-12.313002439159929
206,-12.358582959187522
207,-12.392268437441883
208,-12.418135884182096
209,-12.427108285370789
210,-12.495727163180117
211,-12.518806168874157
212,-12.544718122389208
213,-12.57206521018663
214,-12.6073142527718
215,-12.635430954652696
216,-12.664238691179763
217,-12.678220112013316
218,-12.725418183204813
219,-12.727300516370272
220,-12.779327875972768
221,-12.8210447546352
222,-12.84178183015737
223,-12.882902026805459
224,-12.896636971872196
225,-12.95875926651406
226,-12.988818894740872
227,-13.013908633648226
228,-13.054643659290635
229,-13.09475891334553
230,-13.114524335680708
231,-13.122028677601003
232,-13.180040492471855
233,-13.211818107517631
234,-13.222989755693652
235,-13.279266998181875
236,-13.333921617320447
237,-13.354688404944698
238,-13.380839633673759
239,-13.417348618260865
240,-13.452965216363875
241,-13.485756821684939
242,-13.532410148166043
243,-13.551766465201522
244,-13.58410378383013
245,-13.618164467455095
246,-13.666859539097064
247,-13.692057299392928
248,-13.755987747725216
249,-13.77388843372145
250,-13.800802811798171
251,-13.871332426425255
252,-13.90909112497154
253,-13.93886652769205
254,-13.987776574462883
255,-14.056257799015842
256,-14.072960737238155
257,-14.101314922445555
258,-14.161813697508887
259,-14.175630947460041
260,-14.222821879776166
261,-14.237854693232249
262,-14.289645091770847
263,-14.327170896167825
264,-14.389839533886159
265,-14.394392443825103
266,-14.449051005405966
267,-14.481158333731392
268,-14.534375262543843
269,-14.599775042462946
270,-14.633621934999075
271,-14.661321606382371
272,-14.688950194713026
273,-14.707180565280709
274,-14.77773370161822
275,-14.78731546555748
276,-14.827123134029394
277,-14.860231789594096
278,-14.879551907946027
279,-15.007512254043805
280,-15.070961940081371
281,-15.095232671176202
282,-15.124598812496348
283,-15.168755072947224
284,-15.196717283636401
285,-15.25831835371224
286,-15.312501938310067
287,-15.38793088140056
288,-15.443780059411013
289,-15.453078157006294
290,-15.524880156559176
291,-15.583282261238198
292,-15.682818789037624
293,-15.71564944487207
294,-15.731258150841958
295,-15.810738968122262
296,-15.881340579809796
297,-16.047875153264272
298,-16.089597244720213
299,-16.44602095783492


==> csvsv/bace_graphlog.txt <==
x,y
0,-3.2929053901976935
1,-3.4713503434858692
2,-3.9475054982460556
3,-4.141820119867541
4,-4.204307173005514
5,-4.256699464952178
6,-4.3878054823654615
7,-4.693899860942254
8,-4.774454227179461
9,-4.918782873412195
10,-4.938031851568225
11,-5.26832402734418
12,-5.4690593809562476
13,-5.518150877152908
14,-5.716190067811659
15,-5.750602163638341
16,-6.0758704596774615
17,-6.143041016514018
18,-6.215126538339044
19,-6.5436008368647665
20,-6.704467484588697
21,-6.739461973923648
22,-7.029707069094609
23,-7.332004523898121
24,-7.5925863426323685
25,-8.311276498977149
26,-8.769282804742708
27,-9.098353847818464
28,-9.398961258708882
29,-9.941589211821636
30,-10.053739679590114
31,-10.594440775412092
32,-10.653810778353623
33,-10.862049442466663
34,-11.019596941387928
35,-11.168165457792425
36,-11.255913298644721
37,-11.286354870215991
38,-11.628070923935969
39,-11.736758346441198
40,-11.83776589686298
41,-12.050840180067933
42,-12.076904969561632
43,-12.17294278092559
44,-12.203497247028448
45,-12.342873339305307
46,-12.37198391647153
47,-12.464750999693551
48,-12.641494765129154
49,-12.695473091905368
50,-12.813117490644853
51,-12.979403951041713
52,-13.055720239171409
53,-13.089396275559778
54,-13.10714127725781
55,-13.205608727317776
56,-13.258809835792988
57,-13.431209819290826
58,-13.475920042062233
59,-13.487796736169162
60,-13.586918563548293
61,-13.655192115869497
62,-13.682334773410542
63,-13.722635722928747
64,-13.82079477638655
65,-13.936413991287044
66,-13.969376829915838
67,-14.015367883563133
68,-14.076468688184752
69,-14.121750781020307
70,-14.179477793780961
71,-14.26357162139859
72,-14.279818662839496
73,-14.343043697558215
74,-14.38583720388051
75,-14.427418183721839
76,-14.46929316611892
77,-14.53786073348986
78,-14.622620317718802
79,-14.645769650795284
80,-14.672367938868076
81,-14.709924712726007
82,-14.801331653107129
83,-14.845873478156689
84,-14.884948000121152
85,-15.018504929618363
86,-15.065188613065105
87,-15.109221079057784
88,-15.136561949696393
89,-15.196213165377511
90,-15.22791495278806
91,-15.263423866838618
92,-15.35808343927934
93,-15.402353464580163
94,-15.429929373259505
95,-15.487226872476258
96,-15.509642028715042
97,-15.577859129381437
98,-15.623455009967119
99,-15.683419039012062
100,-15.75741449162115
101,-15.79122872900759
102,-15.798207980741399
103,-15.824277881963315
104,-15.849480000324517
105,-15.89094095854338
106,-15.911655766591755
107,-16.003321224315783
108,-16.06948721689742
109,-16.087497453509435
110,-16.14980990066738
111,-16.175131097207473
112,-16.242610022254425
113,-16.269118644127285
114,-16.305897436704917
115,-16.341493518527955
116,-16.39683424187494
117,-16.421032628726866
118,-16.460002633617137
119,-16.506813274020224
120,-16.545712180977773
121,-16.577238391285213
122,-16.653384239565465
123,-16.676016249348542
124,-16.691713140429666
125,-16.767695095669712
126,-16.791048647101633
127,-16.840115051678517
128,-16.854525540632505
129,-16.893762983429866
130,-16.92680694551813
131,-16.94867530790596
132,-17.023254567084404
133,-17.080174531315734
134,-17.095263807502423
135,-17.168094291776548
136,-17.190743814412038
137,-17.21279163156889
138,-17.27674612148227
139,-17.309121299326854
140,-17.323297447271788
141,-17.392739772930792
142,-17.441425346223532
143,-17.443383771434107
144,-17.47904463612375
145,-17.51346970990949
146,-17.55101625466152
147,-17.573329129064298
148,-17.629689368140866
149,-17.681117135824284
150,-17.685119991693472
151,-17.772299940709065
152,-17.791861062299514
153,-17.855350644118143
154,-17.889829644425454
155,-17.924183366783986
156,-17.988617764548835
157,-17.992769060976254
158,-18.04250734324592
159,-18.071449093873852
160,-18.13235231840744
161,-18.15876192687462
162,-18.177612040496356
163,-18.232075021088832
164,-18.304408856819304
165,-18.35518102442097
166,-18.37790559806872
167,-18.40997466343146
168,-18.482036416461085
169,-18.488208871084826
170,-18.518260112470248
171,-18.56310317587135
172,-18.626237972688482
173,-18.630239816163993
174,-18.672755388872922
175,-18.723263551015425
176,-18.748518280365584
177,-18.804944133760134
178,-18.837652646976228
179,-18.853580876197917
180,-18.92637569064189
181,-18.974659152164254
182,-19.02103734179859
183,-19.045891439523682
184,-19.080858176387984
185,-19.111521502803456
186,-19.153502196916314
187,-19.207026885255186
188,-19.260220670091133
189,-19.298158576459873
190,-19.362293296012535
191,-19.374122232707474
192,-19.397994075807624
193,-19.457176270404844
194,-19.49539684496564
195,-19.60861322741403
196,-19.63785631669706
197,-19.668245232174925
198,-19.720454396013405
199,-19.74672746088042
200,-19.837988240383012
201,-19.85800686428211
202,-19.89537926261904
203,-19.96557937419812
204,-19.985609945129625
205,-20.05366332590953
206,-20.105159943867708
207,-20.206218391287212
208,-20.24425308663161
209,-20.3096602609257
210,-20.34804294139629
211,-20.379138568588317
212,-20.493102580918055
213,-20.519865564875747
214,-20.635032269826752
215,-20.670991385909424
216,-20.689143474033116
217,-20.753613304478044
218,-20.77741135090054
219,-20.808772715492687
220,-20.927841520751283
221,-20.995219586797223
222,-21.086775199247157
223,-21.116401352276306
224,-21.1378908530987
225,-21.221568304769907
226,-21.30139886807148
227,-21.34822383735663
228,-21.391692262146147
229,-21.406889053607568
230,-21.544090754324245
231,-21.581558352677643
232,-21.61932411572988
233,-21.683992774798902
234,-21.763851551494394
235,-21.790985576477357
236,-21.904124433703004
237,-21.95103231046492
238,-21.99954943197863
239,-22.014019425797947
240,-22.116988758224235
241,-22.166417671383687
242,-22.263156874930537
243,-22.36482844837928
244,-22.42828974877442
245,-22.45157727672172
246,-22.594100216837393
247,-22.63341343445218
248,-22.731158761389263
249,-22.7701860936498
250,-22.785696952940516
251,-22.840471729441642
252,-22.916188912412743
253,-23.035620916177713
254,-23.067922276359695
255,-23.090204925736934
256,-23.160350331461064
257,-23.20900717942384
258,-23.365165942278193
259,-23.400049743150916
260,-23.43482122271161
261,-23.480927855761394
262,-23.55150237981538
263,-23.597620960097334
264,-23.70934149840988
265,-23.78157339464776
266,-23.80332500503714
267,-23.924971395965272
268,-23.956156910549506
269,-24.050169427316366
270,-24.14766221007675
271,-24.206676707968267
272,-24.26081100050046
273,-24.367967545043328
274,-24.437337112771175
275,-24.56429042469272
276,-24.662080254225803
277,-24.729811996109806
278,-24.87134837273808
279,-25.046117947613904
280,-25.27345697865344
281,-25.495671594834114
282,-25.528121162294887
283,-25.70744228330153
284,-25.77923044324313
285,-26.028734846634308
286,-26.229322315338756
287,-26.25445785480208
288,-26.366539678525744
289,-26.452144311571946
290,-26.79722965073037
291,-27.096811062126754
292,-27.615246579510536
293,-27.783094061416246
294,-28.22702693835018
295,-28.456249694338347
296,-29.262248803000766
297,-31.27420956819042
298,-31.713876816258917
299,-33.761299437962585


==> csvsv/bace_graphlog_tdl.txt <==
x,y
0,-1.670920512375975
1,-2.9854164031215364
2,-3.1807543257751774
3,-3.3004809279385525
4,-3.64163121905897
5,-3.761371979185829
6,-4.139157706503786
7,-4.251229073961924
8,-4.331275265964551
9,-4.522029356418696
10,-4.593065346088624
11,-4.869973666896641
12,-4.938059780341956
13,-5.124043699039188
14,-5.1343290785814695
15,-5.220502536078094
16,-5.32130807076403
17,-5.399815415134589
18,-5.461862488792077
19,-5.510114205643611
20,-5.643321805277452
21,-5.694160271950771
22,-5.726895410787419
23,-5.771843010130118
24,-5.88748122774429
25,-6.025058171466941
26,-6.079777666207749
27,-6.140530309616042
28,-6.251805946588148
29,-6.309162255454496
30,-6.360826215950757
31,-6.384863860020067
32,-6.427263708989375
33,-6.513290949119254
34,-6.600705025257796
35,-6.620124070409684
36,-6.6650129817853685
37,-6.743601232244999
38,-6.852020852031618
39,-7.009555650389797
40,-7.054825949913365
41,-7.094331078592892
42,-7.248866373748715
43,-7.2890623557686105
44,-7.3542154097572725
45,-7.430685487912225
46,-7.583155970918248
47,-7.615152448848621
48,-7.6982441582278875
49,-7.842572684276871
50,-7.954503507458826
51,-7.987970597473743
52,-8.097658719106649
53,-8.135894058321917
54,-8.191368751551853
55,-8.314196212374313
56,-8.348286935949428
57,-8.397422976294992
58,-8.51658700733621
59,-8.678152555932087
60,-8.70411817931774
61,-8.861927352439507
62,-8.898448488121854
63,-8.973402628100475
64,-9.031927536989137
65,-9.190791457311208
66,-9.261107960549065
67,-9.350957501432537
68,-9.430074266356558
69,-9.44430316343904
70,-9.543352570904293
71,-9.597856475071834
72,-9.689367434475237
73,-9.748015182033994
74,-9.794970602332864
75,-9.84954271298941
76,-9.919261501628013
77,-9.984536906377055
78,-10.04621753523691
79,-10.095116156059996
80,-10.139927681414287
81,-10.184976359448315
82,-10.309262847783486
83,-10.373765059867871
84,-10.43795555507085
85,-10.45257614147534
86,-10.519248588593763
87,-10.631269550120846
88,-10.66553061900868
89,-10.705273745882812
90,-10.784452178899507
91,-10.807586561371375
92,-10.86942643066812
93,-10.936459521799895
94,-10.980274571879454
95,-11.035787094721064
96,-11.115691547139301
97,-11.162312501372284
98,-11.279115927904929
99,-11.320685435750999
100,-11.376764192065515
101,-11.450148660900949
102,-11.465369060182393
103,-11.502784816929895
104,-11.570994442055667
105,-11.609478571908824
106,-11.632412949458129
107,-11.669480528319673
108,-11.750294342550752
109,-11.763867464755663
110,-11.867880646264505
111,-11.941970120728612
112,-11.976154408394143
113,-12.047313121976895
114,-12.102528144459294
115,-12.151044446288468
116,-12.224299684514664
117,-12.323615925254506
118,-12.37274115799587
119,-12.392204063876775
120,-12.42989412756394
121,-12.47716830130479
122,-12.53381560346659
123,-12.567983373891686
124,-12.60453907128131
125,-12.628008876678589
126,-12.661078959886577
127,-12.756658668725057
128,-12.779243511314931
129,-12.823869863855919
130,-12.882227889607531
131,-12.951201808773952
132,-12.95746776442777
133,-12.986674277931122
134,-13.028641684747345
135,-13.081661629228824
136,-13.111790948815175
137,-13.121125244531198
138,-13.156384027912946
139,-13.199653230058228
140,-13.26466808637292
141,-13.278942392220857
142,-13.345970275413539
143,-13.38408021666711
144,-13.429883190725404
145,-13.452741077736547
146,-13.552429502140168
147,-13.58880241582656
148,-13.603986558071
149,-13.668664658046994
150,-13.690348626981852
151,-13.725692511101354
152,-13.77124227134315
153,-13.793807611123903
154,-13.83316755903778
155,-13.894897154399748
156,-13.924285850335735
157,-13.984793685177074
158,-14.012689524092462
159,-14.032054146605791
160,-14.104956104063016
161,-14.141027697551989
162,-14.17821941586959
163,-14.25244692963082
164,-14.269540790540459
165,-14.337394379380585
166,-14.356182206618538
167,-14.396689876407855
168,-14.43260560274266
169,-14.464980775734183
170,-14.471776243678454
171,-14.491145663506888
172,-14.57337376577401
173,-14.61817042271505
174,-14.657002197937036
175,-14.685513263501404
176,-14.72929110071392
177,-14.791727461155947
178,-14.810767040443857
179,-14.835740996183622
180,-14.919187463644914
181,-14.93126945245298
182,-14.970597678720123
183,-14.998001494405695
184,-15.03141687172776
185,-15.080577362168938
186,-15.104443425715067
187,-15.144011888850311
188,-15.196435536942232
189,-15.221262457392067
190,-15.25059767804832
191,-15.283893793386456
192,-15.318058252313302
193,-15.383928831074359
194,-15.42726626369421
195,-15.454324668038138
196,-15.483543532319379
197,-15.526943971684439
198,-15.541809897229832
199,-15.581117247002739
200,-15.64249492306103
201,-15.68423897967338
202,-15.737866711863006
203,-15.798394675759502
204,-15.817289983389447
205,-15.86089639454333
206,-15.876226700570157
207,-15.95045326902894
208,-15.966148918973968
209,-15.99853720917085
210,-16.074071318693665
211,-16.110175919582613
212,-16.154133041112747
213,-16.187837447797083
214,-16.21159686528572
215,-16.272608139996027
216,-16.281044027643127
217,-16.333502060066547
218,-16.3751922061743
219,-16.3902184637823
220,-16.417372989174794
221,-16.520738351481324
222,-16.55317092516936
223,-16.579183520502312
224,-16.629722636494744
225,-16.687945250751252
226,-16.721749983366166
227,-16.742289413407935
228,-16.769700720450377
229,-16.80989593029615
230,-16.83550714608274
231,-16.882380409436337
232,-16.928171791113254
233,-17.01095746363034
234,-17.040980377331113
235,-17.070131700113908
236,-17.10793895318812
237,-17.22667790857309
238,-17.229132510692708
239,-17.286018370962424
240,-17.296352838624255
241,-17.35629453990534
242,-17.418503989506736
243,-17.468351214080506
244,-17.511502940654943
245,-17.544545759258675
246,-17.602922250341013
247,-17.663637353466804
248,-17.7232991196137
249,-17.736182372424718
250,-17.767342723743557
251,-17.815588850689235
252,-17.847658726481114
253,-17.94551928611836
254,-18.030585662694907
255,-18.036838128548002
256,-18.13913423756654
257,-18.167027723007696
258,-18.177238919615693
259,-18.190312450597474
260,-18.285027108320516
261,-18.29162619867554
262,-18.33635023652219
263,-18.372838008986008
264,-18.391142081941158
265,-18.439806272966962
266,-18.448650772490577
267,-18.53230083271526
268,-18.644158004341005
269,-18.661802015398816
270,-18.675983171878904
271,-18.757033997896293
272,-18.824051340935295
273,-18.892171663604234
274,-18.904715742811828
275,-19.01770566036441
276,-19.05106497118706
277,-19.097744013965094
278,-19.14307909046023
279,-19.1961926956837
280,-19.237948256641342
281,-19.29950505910426
282,-19.36505742677473
283,-19.385186032952664
284,-19.454718148296447
285,-19.524900421825116
286,-19.536614751317384
287,-19.667339791974893
288,-19.676451886110776
289,-19.70863819861299
290,-19.81570661419722
291,-19.83053220269679
292,-19.91602758940707
293,-20.028436965669396
294,-20.107212367184644
295,-20.17466530490271
296,-20.272757595974046
297,-20.413245015565582
298,-20.53526432689192
299,-20.808418899977823


==> csvsv/bace_joao.txt <==
x,y
0,-1.843695356977216
1,-2.675388356009676
2,-3.1176838008558287
3,-3.293450048222174
4,-3.6674403649856213
5,-3.884011103872611
6,-4.221389410056481
7,-4.286760387316921
8,-4.348458873871834
9,-4.5936342141446875
10,-4.629460447033773
11,-4.803341633224724
12,-4.921319997777426
13,-4.9819807643619844
14,-5.1638359611220395
15,-5.21423919466925
16,-5.381369202786826
17,-5.44299684271861
18,-5.519637473618235
19,-5.639927627361915
20,-5.695776965107574
21,-5.745688695043227
22,-5.802109750030928
23,-5.914602580098046
24,-6.057526704694635
25,-6.126969191868253
26,-6.173387558039263
27,-6.225205063229978
28,-6.320650942398145
29,-6.364042341540464
30,-6.417181621455867
31,-6.425549108397666
32,-6.567695703512651
33,-6.669818845773866
34,-6.701291539145979
35,-6.758324114801622
36,-6.885773701112235
37,-6.896249834121573
38,-6.948474624950173
39,-7.019473198584224
40,-7.037159001605071
41,-7.232310007803137
42,-7.284503120565032
43,-7.310099339340391
44,-7.389612611299195
45,-7.436507233045848
46,-7.498784534134274
47,-7.583992162300715
48,-7.612770574478962
49,-7.655798414462124
50,-7.679146042227214
51,-7.7186707213500965
52,-7.787736730578095
53,-7.86060431558814
54,-7.883915017362914
55,-7.891730183811613
56,-7.94189388627494
57,-8.006810956165713
58,-8.06393532731869
59,-8.13233897783079
60,-8.201404371927278
61,-8.226474662656209
62,-8.249692871777432
63,-8.306750315756553
64,-8.344960423985349
65,-8.400190076912306
66,-8.415668413805356
67,-8.458658335477406
68,-8.537851614707968
69,-8.5764575922385
70,-8.60893261576563
71,-8.643362112905967
72,-8.67090354632415
73,-8.704593221202122
74,-8.756067524276752
75,-8.809512539271454
76,-8.853632497485982
77,-8.87526992971411
78,-8.906062683024054
79,-9.001241562464784
80,-9.022693689618086
81,-9.034886485099646
82,-9.055236518500326
83,-9.073555354765485
84,-9.155301875248481
85,-9.171641580871405
86,-9.183707460255047
87,-9.207273961671909
88,-9.227337706858034
89,-9.258477228657261
90,-9.289938097638816
91,-9.311612660529242
92,-9.339450336479338
93,-9.380096690104777
94,-9.399386023168024
95,-9.435692848775567
96,-9.459484350283796
97,-9.519339685006997
98,-9.5919918432858
99,-9.610035910672769
100,-9.6805849973596
101,-9.697911342879753
102,-9.715400366898681
103,-9.731616763889816
104,-9.790495888410852
105,-9.851231500892661
106,-9.862367839298779
107,-9.908138771515187
108,-9.958894764958197
109,-9.980504953295565
110,-10.011891869148611
111,-10.065820882339011
112,-10.073352354161141
113,-10.10003710852157
114,-10.117539322274492
115,-10.142874281752537
116,-10.193416346528215
117,-10.214126730618972
118,-10.244049221284149
119,-10.268534202827837
120,-10.292563187928833
121,-10.33237854311637
122,-10.371864493918928
123,-10.391098273515524
124,-10.398131983020209
125,-10.436264230294867
126,-10.492522337976544
127,-10.520289637680618
128,-10.524143794725362
129,-10.53890226630261
130,-10.545699667983254
131,-10.599159601741107
132,-10.6173855117271
133,-10.655353243912732
134,-10.663927409020742
135,-10.696512145100016
136,-10.737705832770638
137,-10.764645825767474
138,-10.805690223582602
139,-10.812642638261584
140,-10.85552450356441
141,-10.876580150193524
142,-10.911909862956831
143,-10.92425657322831
144,-10.969171241046825
145,-10.979444510634456
146,-11.024640037060289
147,-11.071623129250801
148,-11.079735632349335
149,-11.133680401925204
150,-11.145088925934479
151,-11.188187766917652
152,-11.202713538277813
153,-11.224938492085482
154,-11.24681806924112
155,-11.28906390022642
156,-11.328597146917087
157,-11.339527956421104
158,-11.351316116893893
159,-11.358424140671277
160,-11.393596122912676
161,-11.412490603856352
162,-11.431596792162388
163,-11.483950822680832
164,-11.50938388768052
165,-11.523074787885331
166,-11.600974846228011
167,-11.622421897506426
168,-11.652989257794193
169,-11.686679882111829
170,-11.704147480225673
171,-11.717533658618915
172,-11.727515304231853
173,-11.760236157743186
174,-11.77292245520338
175,-11.79803368241183
176,-11.826194693714967
177,-11.838064010010045
178,-11.917628805721558
179,-11.932453217049956
180,-11.958745879716066
181,-11.9852494170545
182,-12.01541838362484
183,-12.040560333918592
184,-12.060289933018396
185,-12.08427295146686
186,-12.126841549132864
187,-12.13935830136632
188,-12.160178425535538
189,-12.19283672425072
190,-12.208079855003517
191,-12.22432824504258
192,-12.266145864061908
193,-12.286747807538651
194,-12.346589979037072
195,-12.355516829664138
196,-12.380858027536014
197,-12.393588701940777
198,-12.40989585553448
199,-12.416164261315792
200,-12.436871531195884
201,-12.483702076432492
202,-12.500529914110869
203,-12.509315254245479
204,-12.570942432500138
205,-12.579357789638767
206,-12.588339553920578
207,-12.623739060847447
208,-12.643227705524412
209,-12.653980997065883
210,-12.689676392241266
211,-12.722529507831021
212,-12.741673231655481
213,-12.792520865175753
214,-12.837709799364292
215,-12.84846615225193
216,-12.892004292201833
217,-12.929847448658965
218,-12.933814194065016
219,-12.984273618314965
220,-13.007863288766677
221,-13.033215870571135
222,-13.050964351761184
223,-13.075904578071436
224,-13.107929534891722
225,-13.142027822178763
226,-13.174735231693312
227,-13.198802647615276
228,-13.23873583859378
229,-13.25319840240311
230,-13.283462070925323
231,-13.319466216013453
232,-13.327518043753855
233,-13.3688283815739
234,-13.405177556998067
235,-13.410072128305648
236,-13.43384937101898
237,-13.4374209347072
238,-13.473509616772496
239,-13.508500745066144
240,-13.581446217763498
241,-13.590027281720422
242,-13.615309085986707
243,-13.633967461696482
244,-13.67076798179175
245,-13.701166854652714
246,-13.718310253262269
247,-13.760139049508698
248,-13.776580004649393
249,-13.790493306490278
250,-13.845155770136099
251,-13.882532634710092
252,-13.908330185617281
253,-13.931409623042162
254,-13.942758447787385
255,-13.983268835601235
256,-14.016895316532821
257,-14.029463664047977
258,-14.100234330449572
259,-14.116094454090616
260,-14.14799418784182
261,-14.163836727103995
262,-14.23035292120865
263,-14.2813879286262
264,-14.295236220247878
265,-14.327947169357994
266,-14.349805891156413
267,-14.370540979672773
268,-14.433153594972554
269,-14.462034286843146
270,-14.498145913637659
271,-14.539874777739497
272,-14.568168557085642
273,-14.616134816140272
274,-14.639455111594367
275,-14.652616861841883
276,-14.747634186354691
277,-14.808413813446245
278,-14.840952891657782
279,-14.86515901183296
280,-14.895908468388184
281,-14.917972749942665
282,-14.936169512056265
283,-14.989201808926802
284,-15.02508228003686
285,-15.075029731963406
286,-15.10555038292753
287,-15.167773386735506
288,-15.189089260921651
289,-15.247068396014248
290,-15.327881439501208
291,-15.377337630643991
292,-15.422891838712037
293,-15.54351748263848
294,-15.565503279956866
295,-15.658443946139291
296,-15.689288021638662
297,-15.715545706305514
298,-15.763293546436588
299,-16.109263746935795


==> csvsv/bace_joao_tdl.txt <==
x,y
0,-1.8379342227216522
1,-2.3805170022911275
2,-3.0690427602450994
3,-3.139446192439798
4,-3.3546147175736363
5,-3.941157231164584
6,-4.020021558678178
7,-4.146997963645476
8,-4.352202044743654
9,-4.427359275015939
10,-4.667970677808879
11,-4.679580393784967
12,-4.805189575025983
13,-4.985865506997317
14,-5.03939341499058
15,-5.231486961844524
16,-5.422872025675448
17,-5.489321965340596
18,-5.568823916521097
19,-5.6358385609606705
20,-5.677123725885803
21,-5.796459829125095
22,-5.830963149155852
23,-5.903542108825154
24,-5.95608700763812
25,-6.016626527468795
26,-6.055277125851996
27,-6.1272524450271
28,-6.212783320932727
29,-6.304083621377539
30,-6.4102832819839
31,-6.439326514172212
32,-6.547813189073077
33,-6.603551090020414
34,-6.639859226628871
35,-6.7711267123093055
36,-6.793863163401067
37,-6.9197058845520765
38,-6.977011660167866
39,-7.038626893521242
40,-7.057520440041689
41,-7.136053857115026
42,-7.197575215867928
43,-7.231553481258321
44,-7.308570990002405
45,-7.343068421873686
46,-7.382735479583809
47,-7.460713294770278
48,-7.531548717936826
49,-7.557847924030623
50,-7.590887883457729
51,-7.672787911870411
52,-7.7127605337101155
53,-7.792404406013854
54,-7.841087729516382
55,-7.859814118064842
56,-7.911390245903183
57,-7.951224538388559
58,-8.003335043511697
59,-8.03827070801844
60,-8.066528962325547
61,-8.092548630470866
62,-8.181070236284263
63,-8.252167332905803
64,-8.286364222248338
65,-8.287651229058477
66,-8.334269534625015
67,-8.359798695787575
68,-8.433577229343442
69,-8.48657858868557
70,-8.508177815647747
71,-8.577088778717753
72,-8.617648730608265
73,-8.64924913189589
74,-8.697167541631526
75,-8.741628765926974
76,-8.779561623433997
77,-8.794610515737324
78,-8.92087972842031
79,-8.945825132156925
80,-8.955797089250414
81,-8.980514059007735
82,-9.04143238653087
83,-9.073257768987405
84,-9.106846582029927
85,-9.134355772803353
86,-9.148477831794196
87,-9.173674309181665
88,-9.25865482745855
89,-9.293407464802318
90,-9.363339254973535
91,-9.389936802602907
92,-9.40925342359369
93,-9.467016072787832
94,-9.498409923194748
95,-9.51231440337998
96,-9.523843695071571
97,-9.606928605198991
98,-9.663284481964684
99,-9.67460391610263
100,-9.723232853139654
101,-9.748031786174794
102,-9.788648574255
103,-9.818766319608066
104,-9.849004229905406
105,-9.903337428158684
106,-9.91912419297215
107,-9.930340262506736
108,-9.976895707531561
109,-10.030323252563354
110,-10.04656969655393
111,-10.088206966971331
112,-10.13639604069112
113,-10.157475081464645
114,-10.206221810973915
115,-10.222535821043325
116,-10.28586126077661
117,-10.293931158258943
118,-10.331122821107186
119,-10.366161816511875
120,-10.412975635066035
121,-10.425242561181161
122,-10.441849923050071
123,-10.50357362007567
124,-10.507468920667367
125,-10.535013443515659
126,-10.569539062464775
127,-10.614837245932685
128,-10.627812107333353
129,-10.69222712199551
130,-10.723557118211716
131,-10.75897520201107
132,-10.795555824779216
133,-10.82794805455388
134,-10.861598645930869
135,-10.887489432715347
136,-10.94002139113579
137,-10.947942330326311
138,-10.98142274762626
139,-11.001165162083796
140,-11.01678375918316
141,-11.033535325236947
142,-11.071816598841407
143,-11.103207495532713
144,-11.124344056880808
145,-11.175313186036947
146,-11.193583484521493
147,-11.249164682755959
148,-11.259311392196517
149,-11.303749719509137
150,-11.331127922902187
151,-11.352947672564213
152,-11.388124429684863
153,-11.414315259393863
154,-11.44924796504516
155,-11.459690142744956
156,-11.514948703472106
157,-11.531420263251485
158,-11.564018437912837
159,-11.592412794152049
160,-11.638547347966288
161,-11.641173060255275
162,-11.682378035677479
163,-11.692617799274524
164,-11.730713351900208
165,-11.7515205615974
166,-11.815719818937312
167,-11.828181326716162
168,-11.841163037227705
169,-11.884038390427452
170,-11.90353440994119
171,-11.952285155492627
172,-11.963761285092076
173,-11.980952519468174
174,-12.010010882947867
175,-12.020690264340871
176,-12.035220474295333
177,-12.080525192285997
178,-12.099596311958535
179,-12.111260711145713
180,-12.136472406666186
181,-12.192975723025
182,-12.2449358720908
183,-12.264114381158201
184,-12.323655726580295
185,-12.32660760986304
186,-12.348565099859677
187,-12.357690324739687
188,-12.425128338498203
189,-12.433212585093496
190,-12.47725024512198
191,-12.50710456667261
192,-12.521961065204318
193,-12.559101209325053
194,-12.57955956878325
195,-12.596940301153392
196,-12.643188676923625
197,-12.660381542000248
198,-12.708169153248392
199,-12.735633110776261
200,-12.775870422451261
201,-12.789645000915169
202,-12.830037448299759
203,-12.8610871453562
204,-12.895792487551377
205,-12.93441636655767
206,-12.963621050427973
207,-12.970165094821228
208,-12.99938070344416
209,-13.014093695627874
210,-13.040048763877085
211,-13.081484060057525
212,-13.118646519817608
213,-13.143153588017732
214,-13.17639440350434
215,-13.205513419885913
216,-13.23988298080333
217,-13.26237010653672
218,-13.284563331626353
219,-13.30529370334002
220,-13.370925485976441
221,-13.388596936862273
222,-13.403270646056367
223,-13.447044320787699
224,-13.4758942544346
225,-13.507597103405457
226,-13.543199744137256
227,-13.567499002156062
228,-13.584226463445729
229,-13.64165143947096
230,-13.665765128947267
231,-13.706784647702092
232,-13.743897549063762
233,-13.790761699310384
234,-13.820616957850792
235,-13.856177461040549
236,-13.875601560699858
237,-13.895733188065842
238,-13.958789279750283
239,-13.99042494389277
240,-14.015878741232704
241,-14.037160246313038
242,-14.092033252608099
243,-14.105781045232447
244,-14.159873768734592
245,-14.18885049340832
246,-14.218560089852808
247,-14.229245965310689
248,-14.287787116471495
249,-14.338214676110558
250,-14.388128472506109
251,-14.402787615378534
252,-14.419077801482757
253,-14.441145198200347
254,-14.461856488918055
255,-14.50676186794382
256,-14.552113209138682
257,-14.609941308451514
258,-14.644022014479017
259,-14.656153218365988
260,-14.697429224644807
261,-14.710695181088612
262,-14.761417351630067
263,-14.83036814401386
264,-14.86136054277625
265,-14.8671286660125
266,-14.940404028967038
267,-14.984207753570676
268,-15.020442866103133
269,-15.082041242951195
270,-15.106404940802935
271,-15.155997141529307
272,-15.196709321151438
273,-15.23219896829738
274,-15.300922548990451
275,-15.3564813226946
276,-15.4013498151069
277,-15.439309382142504
278,-15.447029459995491
279,-15.491282174520363
280,-15.57532708965528
281,-15.617440457546396
282,-15.669798984814099
283,-15.729910490089093
284,-15.750802159279845
285,-15.757093132389581
286,-15.85530752371774
287,-15.897843815989779
288,-15.942860461148438
289,-16.017638420726396
290,-16.084989692584237
291,-16.100841678217005
292,-16.184778323239094
293,-16.2018107603456
294,-16.350159426818376
295,-16.439834281088032
296,-16.502265416712262
297,-16.592004117272932
298,-16.719037056143012
299,-16.92598782563574


==> csvsv/bace_simgrace.txt <==
x,y
0,-2.639377217988465
1,-2.906157272971677
2,-2.9706903044987634
3,-3.222421745907937
4,-3.4873812514874363
5,-3.535814176248703
6,-3.5949456966043627
7,-3.7410193753891856
8,-3.850372929266031
9,-3.9057398865056134
10,-3.9597443185087653
11,-3.990445081402285
12,-4.044835939483224
13,-4.059519192393043
14,-4.159484873107257
15,-4.188601303668581
16,-4.28480703240509
17,-4.314857743161959
18,-4.346121376636099
19,-4.35783801704587
20,-4.411989135208528
21,-4.493943112823168
22,-4.524600970694411
23,-4.604081446106183
24,-4.619573078035628
25,-4.662683651669844
26,-4.709629367354227
27,-4.737961420995162
28,-4.748860628598107
29,-4.791296707350155
30,-4.815257126146548
31,-4.852145658967855
32,-4.9003052873112365
33,-4.946436648447579
34,-4.952284322044136
35,-4.9754889035295715
36,-5.00612278944994
37,-5.0130633894247705
38,-5.071200994021326
39,-5.088485965880358
40,-5.131401660987359
41,-5.170725087738867
42,-5.178084285285107
43,-5.21992170968819
44,-5.244775426751881
45,-5.253528554992802
46,-5.289980299269691
47,-5.314827851883599
48,-5.325207072926385
49,-5.369022035088941
50,-5.385156676591319
51,-5.428650977583537
52,-5.4413175241443525
53,-5.457217572671935
54,-5.488156552167035
55,-5.520103458125082
56,-5.537825886278049
57,-5.5528586680820355
58,-5.559526916789662
59,-5.589888874259274
60,-5.627739927646785
61,-5.666008866357646
62,-5.672607245291359
63,-5.692066877474295
64,-5.721241052759985
65,-5.747555792376303
66,-5.756011644610545
67,-5.775164841723427
68,-5.813620499438149
69,-5.8307435328884445
70,-5.851674157885727
71,-5.865252568974343
72,-5.903707992496647
73,-5.9201826991796604
74,-5.937559460832906
75,-5.959540063890226
76,-6.007312386927967
77,-6.025591036779869
78,-6.050642572592383
79,-6.054586333234836
80,-6.068805114212785
81,-6.10037991646913
82,-6.113987849419327
83,-6.1477698364046685
84,-6.165957988442341
85,-6.1848029980699515
86,-6.197902292228261
87,-6.24636087139257
88,-6.2545597363845005
89,-6.264677970734708
90,-6.289212016665403
91,-6.311950784100639
92,-6.344744358076676
93,-6.37742817937515
94,-6.39757577005285
95,-6.413114116779011
96,-6.426161917970328
97,-6.4544478436073165
98,-6.45892640777729
99,-6.484117728121907
100,-6.529995414932675
101,-6.540009772275985
102,-6.559186942226614
103,-6.584374577832848
104,-6.610876933815342
105,-6.626217739720699
106,-6.633334964599675
107,-6.653472183152081
108,-6.666774906544805
109,-6.68316565702848
110,-6.708295487916654
111,-6.770133609691705
112,-6.790088919502379
113,-6.812798711985693
114,-6.823916674049704
115,-6.863446988908383
116,-6.901278803667847
117,-6.925763858893026
118,-6.9517213483030345
119,-6.990218028631074
120,-7.011384803216481
121,-7.032287310326804
122,-7.0676593663267635
123,-7.086980139663094
124,-7.0918002326533465
125,-7.141093868250373
126,-7.160752170608217
127,-7.173516636864387
128,-7.210989130426876
129,-7.247775259991194
130,-7.2828037436860065
131,-7.3209116578677484
132,-7.3549367329491115
133,-7.406451914647737
134,-7.427317340586494
135,-7.47020348665468
136,-7.504111651727818
137,-7.564820330987767
138,-7.612391365352621
139,-7.649221722987721
140,-7.658498299646207
141,-7.683698278827488
142,-7.745952999928706
143,-7.822379514233945
144,-7.840237557529634
145,-7.892356639573693
146,-7.928222405516237
147,-7.957596060437731
148,-7.988291184818495
149,-8.043597008880734
150,-8.08959978399561
151,-8.096006065742367
152,-8.147525156160405
153,-8.235205089725756
154,-8.255045324127904
155,-8.31305298729419
156,-8.324079211779207
157,-8.369713794169748
158,-8.40620750888374
159,-8.427555294956791
160,-8.454267345463455
161,-8.51689185192003
162,-8.564283900143504
163,-8.613371480732917
164,-8.633139536153847
165,-8.670920062526022
166,-8.722016998698733
167,-8.726658799878281
168,-8.789516488931103
169,-8.832625157674054
170,-8.847223127761069
171,-8.92147545635647
172,-8.964452118827987
173,-8.990101663682026
174,-9.023517667026239
175,-9.052069278727377
176,-9.07143369970742
177,-9.097833738028791
178,-9.140865112954803
179,-9.215282285387712
180,-9.22765679697394
181,-9.232754679890336
182,-9.26622710754857
183,-9.293137934757652
184,-9.302556389043769
185,-9.339667082411381
186,-9.376828754126885
187,-9.426602489905315
188,-9.462567911799532
189,-9.480572275305779
190,-9.533056386426441
191,-9.581659321194753
192,-9.596984312828306
193,-9.623419470418385
194,-9.633209925953633
195,-9.701648158478301
196,-9.715525000502453
197,-9.72964895498443
198,-9.74833436373183
199,-9.779779859510237
200,-9.788664829891665
201,-9.825242045816683
202,-9.866043673654604
203,-9.878146826733099
204,-9.937280392613848
205,-9.960355926773074
206,-9.98840920946995
207,-10.056164108619596
208,-10.066767467313866
209,-10.090941259052036
210,-10.13271661004248
211,-10.172254230479016
212,-10.172839456376934
213,-10.21466965505933
214,-10.262119202212748
215,-10.2873536299329
216,-10.340498954393006
217,-10.358474466201107
218,-10.39082038968745
219,-10.41939194170951
220,-10.450731223686851
221,-10.478868688599455
222,-10.509002353075909
223,-10.539881609326157
224,-10.548353323079532
225,-10.581703748322028
226,-10.621668481568486
227,-10.627486655296325
228,-10.655756195649888
229,-10.704304683923064
230,-10.718848999540043
231,-10.7543561734755
232,-10.813571818165313
233,-10.849238201502425
234,-10.851568684802231
235,-10.863879758853678
236,-10.925229390788843
237,-10.949889343210543
238,-10.98067590754281
239,-11.00917455304585
240,-11.028469711549514
241,-11.092629907430792
242,-11.130409227129723
243,-11.148188176296188
244,-11.16163837482389
245,-11.218170791297334
246,-11.238343690500923
247,-11.285900575597118
248,-11.325844607476595
249,-11.344266984650135
250,-11.39301099960609
251,-11.409985091983652
252,-11.457320312863487
253,-11.504132088876105
254,-11.51072924800775
255,-11.540931164974664
256,-11.587410392031853
257,-11.629968557480348
258,-11.646582106230102
259,-11.69137485682218
260,-11.729963747674583
261,-11.738121446262733
262,-11.781522425547315
263,-11.793372122764607
264,-11.862931106669722
265,-11.878036821755765
266,-11.96890916448997
267,-12.005538323761378
268,-12.073493877527143
269,-12.093697613811912
270,-12.161428353136307
271,-12.193992638105504
272,-12.224443622282585
273,-12.269191750413327
274,-12.303549045944802
275,-12.352739568886891
276,-12.398605943817607
277,-12.425475473563855
278,-12.486390397240754
279,-12.561364207434805
280,-12.601935253365282
281,-12.612046729212055
282,-12.706347485254367
283,-12.762637583507916
284,-12.809618638870266
285,-12.837896326424273
286,-12.882134155954311
287,-13.003009426412182
288,-13.043721463624523
289,-13.0577568182742
290,-13.219434013836336
291,-13.241720567653209
292,-13.368343633678213
293,-13.512761297677638
294,-13.636976862066312
295,-13.858869340905798
296,-14.11202422001279
297,-14.44116427062292
298,-17.070551257864796
299,-20.91276544596041


==> csvsv/bace_simgrace_tdl.txt <==
x,y
0,-2.103497695170385
1,-2.6432938287440364
2,-2.7713202363483274
3,-3.002621410605144
4,-3.1727719890921615
5,-3.256467865671214
6,-3.351855404945727
7,-3.5588645929985385
8,-3.5853314536613485
9,-3.767423928449052
10,-3.8764971356661677
11,-3.982186795937012
12,-4.020064303440447
13,-4.095397708055038
14,-4.309722382808625
15,-4.318512330324079
16,-4.379814206154557
17,-4.556878338287192
18,-4.63918471645984
19,-4.744060213375857
20,-4.819309878581464
21,-4.95642614217403
22,-5.035380447048059
23,-5.09747408309341
24,-5.212916981190367
25,-5.233003030093095
26,-5.268464881557485
27,-5.361966246809275
28,-5.486996490300625
29,-5.615497335240024
30,-5.696587822078289
31,-5.8055605750648605
32,-5.869247753577403
33,-5.908542719470031
34,-5.939740872100248
35,-6.017921107450799
36,-6.022113792474273
37,-6.089041081847944
38,-6.28062132415387
39,-6.369621562201678
40,-6.440494882875572
41,-6.557164052903949
42,-6.696198571988776
43,-6.769725354615394
44,-6.88938245934852
45,-6.909043745413031
46,-7.044299673844069
47,-7.062169738639834
48,-7.19191867949289
49,-7.324112382400947
50,-7.516694918373133
51,-7.606950007298555
52,-7.695079583423859
53,-7.838945932553789
54,-8.053468727191193
55,-8.28813008162968
56,-8.363487682058128
57,-8.56078191401805
58,-8.753923994742594
59,-8.913019323662523
60,-9.00376584903086
61,-9.013008640762955
62,-9.244547071899934
63,-9.520409131543152
64,-9.599572830902531
65,-9.75472732744866
66,-9.928219728200386
67,-9.949035396928153
68,-10.114030945629667
69,-10.379358555000362
70,-10.575256903100337
71,-10.81277433362088
72,-10.941845267892592
73,-11.00068324450746
74,-11.155235381911352
75,-11.230151954201101
76,-11.444852844962593
77,-11.6370158035113
78,-11.743633193693034
79,-11.846803562781812
80,-11.98841222150261
81,-12.12168174715962
82,-12.198931277266787
83,-12.411453617035205
84,-12.551329841529814
85,-12.625968089246784
86,-12.780068274104059
87,-12.833578822765814
88,-12.840563679587621
89,-12.979815843043692
90,-13.012898440057445
91,-13.229916668081136
92,-13.253646687230134
93,-13.353547204727079
94,-13.36179823826473
95,-13.434649491454927
96,-13.52120267231225
97,-13.603059331400166
98,-13.66641154967836
99,-13.742693961605092
100,-13.763317711146003
101,-13.790591371354608
102,-13.884239135318465
103,-13.908893736917443
104,-13.971918215691234
105,-13.999036261844594
106,-14.0426963945044
107,-14.119821675659036
108,-14.186677327597051
109,-14.254929218741092
110,-14.287323948801482
111,-14.344420600130645
112,-14.355684530685716
113,-14.410969564123494
114,-14.455567854970502
115,-14.498501923318594
116,-14.565999111878838
117,-14.582064961361002
118,-14.62362391378843
119,-14.650171233805027
120,-14.683875853850616
121,-14.731703622347574
122,-14.782637790206357
123,-14.794001938349552
124,-14.828217470599974
125,-14.905803742698648
126,-14.982632964171907
127,-15.027001522145866
128,-15.0354159930464
129,-15.072050553584015
130,-15.107875518725924
131,-15.125073254351685
132,-15.180280492532477
133,-15.242381098723573
134,-15.330093634259395
135,-15.362199374579493
136,-15.408123654875753
137,-15.447039066345614
138,-15.482705074509775
139,-15.488670512017725
140,-15.535841469968162
141,-15.55620460902751
142,-15.609082535086786
143,-15.650859290163453
144,-15.681728090705876
145,-15.710212980905798
146,-15.725990301547228
147,-15.75531526442815
148,-15.806892414653154
149,-15.833288423314459
150,-15.851577220724366
151,-15.901910552186779
152,-15.921734768445818
153,-15.977568170515688
154,-15.985282162808454
155,-16.038773684079686
156,-16.065809714750078
157,-16.12295367518512
158,-16.145735414071503
159,-16.174972157590005
160,-16.22143389649354
161,-16.241556558946712
162,-16.273460993422443
163,-16.28007697374727
164,-16.316115465321992
165,-16.35045820184944
166,-16.367570740436236
167,-16.392965888253578
168,-16.41637102631331
169,-16.468016311973066
170,-16.510152984675198
171,-16.545171802949106
172,-16.558722135703377
173,-16.587651712423778
174,-16.617984566809874
175,-16.623786360402928
176,-16.668356308169983
177,-16.692128883833206
178,-16.74504627763
179,-16.761079640535186
180,-16.774153013853386
181,-16.789925906390707
182,-16.807938221661413
183,-16.83966382072066
184,-16.886010932519312
185,-16.895752251398953
186,-16.927866842022738
187,-16.99300419235336
188,-17.00071664758212
189,-17.01727328486298
190,-17.052366897578533
191,-17.07614031387334
192,-17.11993818482335
193,-17.17037934625591
194,-17.200969523618035
195,-17.216588805151964
196,-17.227425495540658
197,-17.270834341170367
198,-17.284812175556976
199,-17.32819259433502
200,-17.349986939665772
201,-17.388806051056864
202,-17.43417859417322
203,-17.440183593612517
204,-17.463040580132258
205,-17.493417650970574
206,-17.503873800589478
207,-17.542207311152396
208,-17.564871973594947
209,-17.609206626220736
210,-17.635138696091936
211,-17.675059140334707
212,-17.701520546458724
213,-17.712881658222482
214,-17.725434185397813
215,-17.767547224235265
216,-17.812820064268497
217,-17.82270046914807
218,-17.87053938458631
219,-17.88008758278312
220,-17.89973810806812
221,-17.93915101649955
222,-18.005086325805653
223,-18.015040471909717
224,-18.036391612107014
225,-18.063101100698702
226,-18.08441782293239
227,-18.11320017961078
228,-18.155108130776615
229,-18.164745115349305
230,-18.183019229317434
231,-18.227102319873914
232,-18.27059696322937
233,-18.2946401429656
234,-18.31542788631116
235,-18.33438380706845
236,-18.367780629734476
237,-18.38334458951722
238,-18.428772753069634
239,-18.460130150743478
240,-18.48930923838555
241,-18.51314795525395
242,-18.52097598966631
243,-18.54788385791327
244,-18.568947072446452
245,-18.592285457632684
246,-18.608520856583855
247,-18.67215031259557
248,-18.69879015406682
249,-18.712871506593757
250,-18.761986309508405
251,-18.77512240377007
252,-18.829345268631933
253,-18.87284443602537
254,-18.904560960926375
255,-18.92390180996476
256,-18.955459262398882
257,-18.96829139141861
258,-18.983163246123755
259,-19.00500292157132
260,-19.047629390479266
261,-19.0681986593061
262,-19.11248338492061
263,-19.14476138117885
264,-19.16723978533314
265,-19.212892800946832
266,-19.247669173470513
267,-19.261044488651976
268,-19.293893166281727
269,-19.343808926016692
270,-19.407935168485093
271,-19.43245406920949
272,-19.43867220902745
273,-19.4970453503984
274,-19.50108811754492
275,-19.582740141100107
276,-19.58710892310063
277,-19.611214313952644
278,-19.64759805462552
279,-19.675623396612583
280,-19.712988383736366
281,-19.748177320321023
282,-19.775705194521752
283,-19.907411591937827
284,-19.928025085048212
285,-19.989620777629252
286,-20.029271371038607
287,-20.091737781994407
288,-20.140780289574515
289,-20.158757265904505
290,-20.183518751376813
291,-20.224850428335024
292,-20.31650491156701
293,-20.387856227758252
294,-20.494444915708893
295,-20.545623954083982
296,-20.657382177261255
297,-21.010349070867072
298,-21.107779896829502
299,-21.195566302295028


==> csvsv/bbbp.csv <==
x,GraphCLTDL,GraphCLTDLstd,GraphCL,GraphCLstd,SimGRACETDL,SimGRACETDLstd,SimGRACE,SimGRACEstd,GraphLoGTDL,GraphLoGTDLstd,GraphLoG,GraphLoGstd,JOAOTDL,JOAOTDLstd,JOAO,JOAOstd,contextpred,contextpredstd,pipcontextpred,pipcontextpredstd,SVM,SVMstd,GraphCLTDLvr,GraphCLTDLstdvr,SimGRACETDLvr,SimGRACETDLstdvr,GraphLoGTDLvr,GraphLoGTDLstdvr,JOAOTDLvr,JOAOTDLstdvr,adgcl,adgclstd
100,0.534,0.02673,0.52025,0.03623,0.55833,0.0066,0.54767,0.0142,0.54275,0.05325,0.51667,0.025,0.55233,0.03341,0.536,0.03294,0.529,0.054485472,0.5375,0.012658989,0.538652585,0.016947423,0.567522222,0.030662238,0.558111111,0.037373325,0.582444444,0.048703436,0.5671,0.044045431,0.534,0.025791471
200,0.57475,0.03445,0.56425,0.03679,0.57875,0.0192,0.5615,0.05056,0.60875,0.01571,0.56425,0.03679,0.56675,0.04333,0.556,0.03153,0.581333333,0.023893281,0.56675,0.028446221,0.543584973,0.007050828,0.5972,0.030879767,0.599,0.038781439,0.609666667,0.05191874,0.602222222,0.043786801,0.5712,0.04643447
400,0.60325,0.05926,0.587,0.07533,0.6025,0.06436,0.59875,0.06109,0.634,0.03859,0.587,0.07533,0.62,0.03884,0.58233,0.07885,0.59,0.061761639,0.615,0.031136795,0.544077932,0.019633506,0.6319,0.033182676,0.6438,0.048721248,0.6473,0.047206038,0.6349,0.040682797,0.6112,0.069242761
800,0.64875,0.02335,0.63375,0.01748,0.64175,0.00944,0.657,0.02868,0.63233,0.02679,0.63375,0.01748,0.6355,0.00838,0.649,6.00E-03,0.6425,0.012932517,0.6615,0.00887412,0.562934028,0.021182826,0.6666,0.023346092,0.6772,0.027158056,0.6778,0.029569579,0.6766,0.023423066,0.6486,0.022703304
1000,0.6805,0.00934,0.67725,0.00482,0.6555,0.00269,0.65325,0.02517,0.66475,0.01087,0.67725,0.00482,0.67975,0.01547,0.66525,0.00526,0.6585,0.010062306,0.6915,0.013369742,0.567925347,0.006760966,0.6828,0.025918333,0.6918,0.012742056,0.6937,0.021208725,0.6853,0.01633432,0.6656,0.028018565


==> csvsv/bbbp_graphcl.txt <==
x,y
0,-2.8254881466386035
1,-2.896138580714427
2,-3.4108450069563965
3,-3.521854272221507
4,-3.6971159995378033
5,-3.708524962420586
6,-3.788671432868043
7,-3.90718900603333
8,-3.93407808883598
9,-4.03474776521301
10,-4.070239519174885
11,-4.148870839905973
12,-4.179299199597043
13,-4.222063230143698
14,-4.246661890882823
15,-4.313925583075563
16,-4.3422740146314425
17,-4.372373344014861
18,-4.430659330859968
19,-4.482500136205847
20,-4.5088761091216485
21,-4.52618291547286
22,-4.58507982065974
23,-4.622851246168169
24,-4.633087211446462
25,-4.654178602023428
26,-4.662650531723729
27,-4.696873681980548
28,-4.733099056590828
29,-4.760892476393211
30,-4.79247857297869
31,-4.821293805068793
32,-4.838424999635673
33,-4.856902804616469
34,-4.88533964029063
35,-4.905125252129551
36,-4.935909812630122
37,-4.94079506068615
38,-4.981334698293254
39,-5.008783037657357
40,-5.032130205287446
41,-5.046834948665516
42,-5.0701118575525115
43,-5.076465691396098
44,-5.099524855882778
45,-5.120167243808994
46,-5.135859266743007
47,-5.160068825411294
48,-5.18168002720767
49,-5.197626757276566
50,-5.219002223140762
51,-5.262407039707624
52,-5.277521653279028
53,-5.30400859182039
54,-5.334749689341343
55,-5.362199824673623
56,-5.396175007227457
57,-5.408821956033488
58,-5.419953575969703
59,-5.4470653090919425
60,-5.4695479187457465
61,-5.487631530587066
62,-5.4954754440145885
63,-5.524287471647746
64,-5.547345204794506
65,-5.551339237877036
66,-5.558386124203532
67,-5.578339838073107
68,-5.611203262031638
69,-5.634888706408573
70,-5.653533829645272
71,-5.6659078146645685
72,-5.698183429398536
73,-5.7383893936382
74,-5.750873351115912
75,-5.759350455220896
76,-5.772743942680153
77,-5.801843816935828
78,-5.829235930965308
79,-5.851271764005916
80,-5.872135226092299
81,-5.8888037513158675
82,-5.898803656266128
83,-5.923378521267214
84,-5.940675761871706
85,-5.968836536619854
86,-5.973861367164451
87,-5.998130566623996
88,-6.014293411707248
89,-6.0305494013066285
90,-6.065660473557458
91,-6.083738031331221
92,-6.109763088267259
93,-6.148349781416042
94,-6.158410738918539
95,-6.175851326532066
96,-6.214548048195385
97,-6.225826861607328
98,-6.246484136196422
99,-6.271729310981144
100,-6.284798045348506
101,-6.314692302911685
102,-6.345107834519483
103,-6.375035530300824
104,-6.388883916093644
105,-6.444644063591409
106,-6.467282041650774
107,-6.485645873431584
108,-6.507966459759975
109,-6.521148358877063
110,-6.550245859161869
111,-6.602368291562802
112,-6.654850765236201
113,-6.691416887791451
114,-6.720071378996652
115,-6.77591482885958
116,-6.7807482637979195
117,-6.807790902343741
118,-6.858887549763007
119,-6.865161138356477
120,-6.96125742455101
121,-6.982569984057321
122,-7.0301499724529055
123,-7.051236930785075
124,-7.112144833320713
125,-7.206215881480041
126,-7.24459371869922
127,-7.314215263604266
128,-7.355282307244504
129,-7.453194823040583
130,-7.501568929633488
131,-7.543869944041091
132,-7.639263133589811
133,-7.70310143220787
134,-7.758521157688443
135,-7.848746653178097
136,-7.866712489570458
137,-7.966037637436541
138,-8.02109004281147
139,-8.14235274876917
140,-8.177698055468424
141,-8.209652852493342
142,-8.267031616786792
143,-8.335551840303804
144,-8.392819395090614
145,-8.447114292537576
146,-8.530845602855921
147,-8.584337327875618
148,-8.59610114143387
149,-8.679302648665963
150,-8.709915333624322
151,-8.769329807397506
152,-8.84273140848203
153,-8.944903477968996
154,-8.978630761991525
155,-9.113153258316071
156,-9.14425157642928
157,-9.152165166635713
158,-9.251702423169405
159,-9.287826902963266
160,-9.371325728544342
161,-9.400375013455491
162,-9.452318458675538
163,-9.510298239654226
164,-9.577755253549432
165,-9.589456368080215
166,-9.650639952637441
167,-9.770249056361122
168,-9.826320934144277
169,-9.8906787504364
170,-9.95070480614574
171,-10.044845496251371
172,-10.059854384927286
173,-10.132157573077354
174,-10.154994326186475
175,-10.170118998689055
176,-10.225114675130863
177,-10.270525149452107
178,-10.393413965007364
179,-10.399900060076124
180,-10.420504871581214
181,-10.457570486457398
182,-10.488916901155566
183,-10.558367698405505
184,-10.58217336608619
185,-10.618656165114045
186,-10.670552312246318
187,-10.706190230647028
188,-10.759625089754355
189,-10.788310768504955
190,-10.841644023176617
191,-10.887815121262284
192,-10.942007864203982
193,-11.002529024365407
194,-11.031797153638253
195,-11.075097381371574
196,-11.154747751314433
197,-11.183046059645022
198,-11.2488061597723
199,-11.315607492769931
200,-11.337248793765154
201,-11.377385455374455
202,-11.406585390506024
203,-11.41280144648417
204,-11.510294363009391
205,-11.547484877471042
206,-11.559450510905286
207,-11.616274135879877
208,-11.628933283757783
209,-11.68771849994567
210,-11.7529250004113
211,-11.789990921697534
212,-11.855083797995892
213,-11.87438940023994
214,-11.89651896306311
215,-11.904114716219912
216,-11.956655972515447
217,-12.011182898347247
218,-12.046168182436249
219,-12.087664573808388
220,-12.11892969446813
221,-12.147678449569877
222,-12.185843950557395
223,-12.229060505080044
224,-12.345216781291956
225,-12.364665665967319
226,-12.379176442414176
227,-12.410655501765026
228,-12.474349354342134
229,-12.537474164265317
230,-12.593648650887467
231,-12.619076284399869
232,-12.660771276001045
233,-12.686628349628387
234,-12.739027905175531
235,-12.797121779041145
236,-12.830827429083788
237,-12.860852572700121
238,-12.936962070875609
239,-12.967721832208381
240,-12.976152143754152
241,-13.015149199937175
242,-13.07632963646897
243,-13.11769201291588
244,-13.172739719924493
245,-13.192887395482183
246,-13.238064711640737
247,-13.29554144429509
248,-13.381116132526623
249,-13.43558322998975
250,-13.48866486493692
251,-13.520099721710816
252,-13.558399944963009
253,-13.607692370073213
254,-13.699492301175741
255,-13.759694390819508
256,-13.819117740390325
257,-13.833108954324093
258,-13.883487054924815
259,-13.927007366488693
260,-13.97113177688347
261,-14.125862376391233
262,-14.138244901657218
263,-14.23271434184837
264,-14.281596863142141
265,-14.354011186609968
266,-14.440475398381219
267,-14.51191167315205
268,-14.65333546536979
269,-14.792082866224545
270,-14.871844016554201
271,-14.973891392484049
272,-15.61394673789495
273,-16.99612497617234
274,-17.44806646728906
275,-17.89256373147653
276,-18.70669313826443
277,-18.927538498021164
278,-19.04369163556985
279,-19.180508006915154
280,-19.278304631195624
281,-19.53116015844271
282,-19.623223133008324
283,-19.852948884517488
284,-19.916439651920133
285,-20.06231850203567
286,-20.225294258266686
287,-20.27572524330489
288,-20.58185815663294
289,-20.677225319226864
290,-20.83953010554856
291,-20.93205797960213
292,-21.090753117879906
293,-21.250949141014786
294,-21.727427330417072
295,-22.299329532707226
296,-22.78165181031123
297,-23.177866146585142
298,-23.94103185543288
299,-26.096997926184365


==> csvsv/bbbp_graphcl_tdl.txt <==
x,y
0,-2.090040572731121
1,-2.698763569837925
2,-2.926477480370093
3,-3.230543993428961
4,-3.3608989763689188
5,-3.536176597200158
6,-3.7479707143444636
7,-3.8156129565468913
8,-3.914375374077712
9,-3.97438198712127
10,-4.076528692403927
11,-4.217899451235852
12,-4.385145829231339
13,-4.492861362578923
14,-4.547184246425808
15,-4.584291057564056
16,-4.65062627383466
17,-4.7374127266710575
18,-4.80179567688291
19,-4.851770060291141
20,-4.98931746778045
21,-5.0626544591903135
22,-5.078723055214238
23,-5.19706093528032
24,-5.223072705255156
25,-5.250966706178728
26,-5.380303118553454
27,-5.422549908321538
28,-5.448430833931598
29,-5.515244889335651
30,-5.537429616778324
31,-5.588663538306907
32,-5.621137981286095
33,-5.684991814679553
34,-5.696352176878725
35,-5.741074040523515
36,-5.807122624173087
37,-5.845212996667781
38,-5.890590809276047
39,-5.916416248015424
40,-5.97953080977349
41,-6.006854591494934
42,-6.052531201550334
43,-6.072694614838208
44,-6.087983488632336
45,-6.135087266339508
46,-6.159816087969797
47,-6.2543940921973835
48,-6.27853719088638
49,-6.288532804170119
50,-6.292202576972598
51,-6.330415398517262
52,-6.368307231783218
53,-6.406631227656866
54,-6.476718190603903
55,-6.506350862832017
56,-6.521454485816158
57,-6.578328003685239
58,-6.585836834219449
59,-6.611047690675721
60,-6.644302225090768
61,-6.6639304118028475
62,-6.704275759279653
63,-6.721773239076235
64,-6.75120723680471
65,-6.78255743782929
66,-6.792977898487768
67,-6.84429798401606
68,-6.871841516508698
69,-6.877207494441807
70,-6.891130559512897
71,-6.9466556978174205
72,-6.961481496474687
73,-6.9782793955410165
74,-7.027695606202004
75,-7.069313686217736
76,-7.101069226742232
77,-7.103972565956533
78,-7.153101258351493
79,-7.1645434181817595
80,-7.172587174426205
81,-7.245371782580857
82,-7.253252981257335
83,-7.2926669947180125
84,-7.321587249286057
85,-7.325301030263739
86,-7.339437462769175
87,-7.387049424966527
88,-7.4258667129116045
89,-7.45151286057573
90,-7.468550460357487
91,-7.502732065807762
92,-7.543071152307711
93,-7.545899803854711
94,-7.567117656104001
95,-7.626938357810602
96,-7.645401768347262
97,-7.654220545921886
98,-7.704942991199477
99,-7.708277513405425
100,-7.72327554837661
101,-7.752858372257699
102,-7.792888836113953
103,-7.812668812402689
104,-7.862578399888239
105,-7.890959202290978
106,-7.9053888460512
107,-7.919762408594553
108,-7.958778500322461
109,-8.003590520551024
110,-8.045603246984333
111,-8.094885476658172
112,-8.101570019101194
113,-8.133473108483855
114,-8.168646649876141
115,-8.190381336164972
116,-8.215033467097514
117,-8.229239398365985
118,-8.303962368235213
119,-8.336392506759788
120,-8.387080839638124
121,-8.40892699751793
122,-8.430390312336852
123,-8.446329911974628
124,-8.479959772647447
125,-8.514064303291057
126,-8.539586195592424
127,-8.583569199866215
128,-8.604759016068979
129,-8.619094497723134
130,-8.660190604168529
131,-8.699423486855885
132,-8.728536455166214
133,-8.756536509661181
134,-8.782210688577573
135,-8.800599518920441
136,-8.810489307646101
137,-8.839345149417024
138,-8.856984018120835
139,-8.913526352283556
140,-8.935353109041076
141,-8.966940973173646
142,-8.985408680336356
143,-9.052499054843903
144,-9.082075608897993
145,-9.111350307874304
146,-9.174889153107415
147,-9.18372623848682
148,-9.232936865997534
149,-9.248368287338677
150,-9.269798037177537
151,-9.292582647662266
152,-9.317011033318831
153,-9.362926975363226
154,-9.3862194043069
155,-9.414154403819637
156,-9.468581522508947
157,-9.477018665427652
158,-9.530545554630697
159,-9.54417308853634
160,-9.576982725353062
161,-9.59201838500959
162,-9.63616958060989
163,-9.669893235234916
164,-9.693472825551728
165,-9.73272802987716
166,-9.772793087990934
167,-9.779617108032408
168,-9.810949905992635
169,-9.859966536374701
170,-9.875417594331697
171,-9.89777598029524
172,-9.939973578336994
173,-9.967847809812683
174,-9.99473367184397
175,-10.048436592804388
176,-10.061822526800876
177,-10.108989457095001
178,-10.112001933692977
179,-10.141593463445007
180,-10.151901691609114
181,-10.164154028059597
182,-10.202061978423087
183,-10.22801977346698
184,-10.240923991758098
185,-10.314576016176353
186,-10.332933969234627
187,-10.361893411443727
188,-10.389037981235905
189,-10.41980305893768
190,-10.433449375191348
191,-10.47640450930666
192,-10.484452003677836
193,-10.510106344634025
194,-10.562653305612358
195,-10.594580608844428
196,-10.643355781023168
197,-10.680403988841745
198,-10.693871144750204
199,-10.718739617494167
200,-10.739052963919114
201,-10.768315382027428
202,-10.807271275383401
203,-10.834110952563362
204,-10.870822391244543
205,-10.890728768514006
206,-10.919308420391335
207,-10.961966681989377
208,-10.992696296266718
209,-11.011284179960754
210,-11.03969739957967
211,-11.08845011050004
212,-11.114665100607976
213,-11.131127944944224
214,-11.150270649999621
215,-11.160293561206924
216,-11.22064316644032
217,-11.237715791109617
218,-11.292737114911258
219,-11.3183845106209
220,-11.342075882617193
221,-11.412122801563408
222,-11.432338410612328
223,-11.458440405483934
224,-11.475488119693175
225,-11.52096197845411
226,-11.548815165598528
227,-11.569148919985732
228,-11.607380138686507
229,-11.641667043132617
230,-11.698670596096461
231,-11.713756565924545
232,-11.750926103537529
233,-11.790018165391425
234,-11.804323456001217
235,-11.862641494836238
236,-11.89700889230988
237,-11.914445158959632
238,-11.943583570999278
239,-11.956186124597913
240,-12.006655017873396
241,-12.059591089292374
242,-12.077584352747134
243,-12.132738405996092
244,-12.211462583212773
245,-12.228353346906662
246,-12.23163934342214
247,-12.285308049760937
248,-12.309951886320865
249,-12.325088540978557
250,-12.367931553764732
251,-12.427091540269354
252,-12.495141972450226
253,-12.518161682338178
254,-12.544989955890015
255,-12.582996126692162
256,-12.602859382543944
257,-12.638126661551986
258,-12.665417639809572
259,-12.732371945377714
260,-12.764371724172399
261,-12.798656736564977
262,-12.848266430971501
263,-12.88681395430413
264,-12.940263662794317
265,-12.974983602306585
266,-12.985390438230995
267,-13.036368192055656
268,-13.063865742899274
269,-13.092269447865174
270,-13.104302747863468
271,-13.197398827379644
272,-13.234086777884796
273,-13.312852380819931
274,-13.358123676071301
275,-13.397268444101288
276,-13.420383384471116
277,-13.433807717018148
278,-13.499866915327255
279,-13.565872765288397
280,-13.576689677431956
281,-13.667312554990508
282,-13.717280239854679
283,-13.737170801909796
284,-13.837691403357944
285,-13.851511729321842
286,-13.898395963696363
287,-14.011319147464286
288,-14.041644550355793
289,-14.071057832335141
290,-14.136562427942177
291,-14.232302056147107
292,-14.266290751778785
293,-14.291535396502617
294,-14.369919010800109
295,-14.382220899192884
296,-14.542292774840824
297,-14.654148005148548
298,-14.726322048967992
299,-15.044890290161167


==> csvsv/bbbp_graphlog.txt <==
x,y
0,-3.057298978582415
1,-3.312199366531636
2,-3.424174763938835
3,-3.677492583206559
4,-3.7532282703470714
5,-4.034320354398571
6,-4.09092400824802
7,-4.102832337374185
8,-4.243361342401706
9,-4.405175309649891
10,-4.536555492145499
11,-4.629421170810819
12,-4.676421483735816
13,-4.944647313986645
14,-5.0586343433556795
15,-5.095225017430776
16,-5.272272648013853
17,-5.4179429536976285
18,-5.502404484804067
19,-5.60558696653749
20,-5.659777560927158
21,-5.966880970926531
22,-6.2118374448884754
23,-6.561683591049808
24,-6.821088488222582
25,-7.024717575050151
26,-7.50944053351874
27,-7.8039500538577204
28,-8.251310905522946
29,-8.843767662188757
30,-9.192806253165527
31,-9.356730843177246
32,-9.769550960067074
33,-9.894532131834152
34,-10.08165546583255
35,-10.114254977624968
36,-10.428408971721232
37,-10.54279075333395
38,-10.656880210594776
39,-10.837440787496028
40,-10.947322569077798
41,-11.056623681637957
42,-11.149037382460978
43,-11.250405216219285
44,-11.327979632315158
45,-11.385066610779516
46,-11.511099419539967
47,-11.567813398609175
48,-11.658857431088194
49,-11.753131513355491
50,-11.817785874921935
51,-11.930327612835656
52,-12.00628403518061
53,-12.090966045525716
54,-12.146887814405908
55,-12.205905400167895
56,-12.251013558519222
57,-12.276857989022545
58,-12.346837085743585
59,-12.489510704666788
60,-12.586939589210447
61,-12.63348839029608
62,-12.661694039060778
63,-12.706819785598404
64,-12.762963022152661
65,-12.789477365504364
66,-12.871477066146475
67,-12.955002677107863
68,-12.99964735440033
69,-13.047934539252601
70,-13.068921791077061
71,-13.163939355170934
72,-13.203331290292926
73,-13.244267085445841
74,-13.30621394676532
75,-13.343097045584825
76,-13.40103211887528
77,-13.43999096707714
78,-13.486801007990868
79,-13.509108868283931
80,-13.536028436673503
81,-13.659541737557502
82,-13.666167811552663
83,-13.710763055212098
84,-13.776997178826688
85,-13.844438500759566
86,-13.89438657899802
87,-13.971119546023777
88,-13.985838249071302
89,-14.024572484973689
90,-14.057618343062984
91,-14.144292093571654
92,-14.150470132385752
93,-14.190704439368314
94,-14.23891711987145
95,-14.297499591383028
96,-14.328988492073115
97,-14.35797871006033
98,-14.393776855462956
99,-14.416383901252226
100,-14.461496948105903
101,-14.546395646431666
102,-14.618567452131758
103,-14.62838135299885
104,-14.638750592044758
105,-14.695708573723223
106,-14.725783081638756
107,-14.736842154415914
108,-14.793794471914206
109,-14.825128698695728
110,-14.879522198629726
111,-14.903880067739596
112,-14.94494920339028
113,-14.965830813431031
114,-15.002893883899926
115,-15.033605219855717
116,-15.059466731486761
117,-15.115405686374777
118,-15.129690218675764
119,-15.200819243558293
120,-15.263651964238841
121,-15.301796698856645
122,-15.34521260669929
123,-15.373604096474196
124,-15.405601425632032
125,-15.481967528957577
126,-15.4997472356208
127,-15.541719258507356
128,-15.568813041213886
129,-15.59246793228573
130,-15.625919826389932
131,-15.673354521890115
132,-15.684283053100181
133,-15.729039883814563
134,-15.779005413653973
135,-15.833228144472898
136,-15.854815907697086
137,-15.882580789474643
138,-15.924171541821025
139,-15.951199391994304
140,-15.980466028594858
141,-16.0344889883139
142,-16.067983874449816
143,-16.10231200659575
144,-16.114543221096802
145,-16.139399550086786
146,-16.157881714433422
147,-16.219201482997292
148,-16.24673872000967
149,-16.270659065144997
150,-16.31889219899596
151,-16.374373000867646
152,-16.396560111696026
153,-16.44273809510069
154,-16.451909164699366
155,-16.529948087498337
156,-16.550508929937887
157,-16.589534545755264
158,-16.64403820610135
159,-16.66969310278398
160,-16.701809489919295
161,-16.721051351955175
162,-16.803835678032637
163,-16.812142392643505
164,-16.840759941921032
165,-16.854912951100978
166,-16.907828949508914
167,-16.94382666798268
168,-16.996215884150605
169,-17.02164119944991
170,-17.062429545360562
171,-17.13402854108365
172,-17.1705987144163
173,-17.201931945383567
174,-17.233395774358964
175,-17.262543609051498
176,-17.310202486523274
177,-17.339780315523086
178,-17.398869060317285
179,-17.468788309849387
180,-17.50501307533255
181,-17.53772339621789
182,-17.558869426143783
183,-17.596040949722553
184,-17.653230840033046
185,-17.679570020876685
186,-17.70643960173779
187,-17.765199444777064
188,-17.794669795721042
189,-17.827579523901317
190,-17.861587840868815
191,-17.872187669259663
192,-17.94419757348993
193,-17.966823551169977
194,-18.0729289200441
195,-18.10546001538008
196,-18.12322885099317
197,-18.16802301569414
198,-18.21833388335799
199,-18.296821933171497
200,-18.31249525485179
201,-18.358606905477536
202,-18.461092717894765
203,-18.487276264360684
204,-18.56211584297793
205,-18.587942369100737
206,-18.629372379840905
207,-18.650525651368188
208,-18.681952062826547
209,-18.77137814828621
210,-18.804454851766895
211,-18.871272104413517
212,-18.93699288732486
213,-19.070472361772012
214,-19.119133101139152
215,-19.16708902001792
216,-19.27713832604108
217,-19.32148492684038
218,-19.335560149122617
219,-19.385141502812083
220,-19.48008508360758
221,-19.550040548501986
222,-19.618823113645774
223,-19.68534173612599
224,-19.72101979482433
225,-19.746678382267135
226,-19.7624471438746
227,-19.815610807306903
228,-19.883015738867055
229,-19.97689772951998
230,-20.003248584511464
231,-20.069647848162983
232,-20.129145520479483
233,-20.15944893941246
234,-20.206459173321964
235,-20.31018298024027
236,-20.333051947862064
237,-20.438672357706114
238,-20.458122415208905
239,-20.506696059463504
240,-20.56295224923022
241,-20.64021307046044
242,-20.667342158097135
243,-20.72182591683511
244,-20.827761152015388
245,-20.84775132556273
246,-20.903957296934657
247,-21.009409965307054
248,-21.02626084327555
249,-21.128009285448844
250,-21.243800345060052
251,-21.29957560809561
252,-21.370412343575417
253,-21.40153089338234
254,-21.483983977896454
255,-21.49282135511131
256,-21.562126335149603
257,-21.67578721630837
258,-21.751302135449098
259,-21.831603122420088
260,-21.876367260668708
261,-21.904988340181735
262,-21.940766021888866
263,-22.08825159349942
264,-22.112428706894484
265,-22.231712804819598
266,-22.29081394879042
267,-22.34577347460053
268,-22.467449595360563
269,-22.525630303709313
270,-22.611609275423106
271,-22.627063331418825
272,-22.710156005187855
273,-22.794150043856803
274,-22.858213757939343
275,-22.944325921451977
276,-22.97750942309554
277,-23.202980220136702
278,-23.268242831780906
279,-23.391669992301235
280,-23.57488311750991
281,-23.81570993543011
282,-23.940788433375747
283,-24.076717799829765
284,-24.224817900963238
285,-24.377556367825733
286,-24.57068322075639
287,-24.642075458748657
288,-24.648771849741877
289,-24.897381391812214
290,-25.143799680576723
291,-25.541150817048813
292,-25.847686029663922
293,-26.018013311934926
294,-26.520335674610696
295,-26.704747665090444
296,-27.52560145405066
297,-29.78685566053457
298,-30.033065142850607
299,-31.999557983635825


==> csvsv/bbbp_graphlog_tdl.txt <==
x,y
0,-2.5158667700899793
1,-2.6764560613523702
2,-2.9372840392178143
3,-2.9978969657076906
4,-3.0952581566606576
5,-3.706687365567545
6,-3.7529750982846686
7,-3.952746153457877
8,-4.069333947360121
9,-4.1542884592713465
10,-4.192079465045561
11,-4.318598391807979
12,-4.463302673897192
13,-4.520602961033726
14,-4.545192070095426
15,-4.706475130825322
16,-4.760601364214118
17,-4.813940772523009
18,-4.859004768373632
19,-4.927824316823029
20,-4.974253117092419
21,-5.017273212350998
22,-5.077943628720098
23,-5.137822974797684
24,-5.161428919441301
25,-5.284204127439729
26,-5.325437668943156
27,-5.358811861494364
28,-5.381988770474898
29,-5.428726967768344
30,-5.494437664448017
31,-5.555983922779611
32,-5.632643749141264
33,-5.697931126323275
34,-5.754434080449837
35,-5.772441039524093
36,-5.829120423028373
37,-5.918938175376832
38,-5.981627776311063
39,-6.070831066869773
40,-6.110925895132559
41,-6.175155264935295
42,-6.211083904328524
43,-6.289476242353272
44,-6.350450576906137
45,-6.377349807570155
46,-6.452950355998769
47,-6.548421263323513
48,-6.646689997610172
49,-6.774610147740591
50,-6.876681618048909
51,-6.881624350923981
52,-6.963912414498176
53,-7.120644231154911
54,-7.191799436275035
55,-7.19623242763275
56,-7.348243730914478
57,-7.386523273504719
58,-7.595796142012467
59,-7.605425391369248
60,-7.720458744058409
61,-7.747184734398474
62,-7.817359327821742
63,-7.855643996780122
64,-7.911439739027173
65,-7.992594606046064
66,-8.031286941775733
67,-8.10066911250105
68,-8.148497872434126
69,-8.26306229068977
70,-8.372619679092114
71,-8.404079912915682
72,-8.473440745695513
73,-8.601152781906734
74,-8.705867707565206
75,-8.730062490435913
76,-8.758565163885153
77,-8.813262369005708
78,-8.885118039785164
79,-8.912732632666215
80,-8.960075686534225
81,-9.034043002771442
82,-9.078164882012485
83,-9.140479221739525
84,-9.20546697496612
85,-9.272542224124493
86,-9.313586575472037
87,-9.418141498837524
88,-9.476017981627379
89,-9.489471799352366
90,-9.545929149429604
91,-9.622908072145346
92,-9.665979873640765
93,-9.737063773156809
94,-9.820434795416082
95,-9.882556182582057
96,-9.900297145970786
97,-9.90594220389373
98,-10.062660252684381
99,-10.103735296593754
100,-10.182498825299506
101,-10.185453335128729
102,-10.223939063817024
103,-10.28554061262743
104,-10.305071872020957
105,-10.367111533201752
106,-10.409926156423085
107,-10.514215231949626
108,-10.539675718469727
109,-10.57186654977122
110,-10.612789074745207
111,-10.672788266047219
112,-10.74486989967427
113,-10.782568917286879
114,-10.80104822738698
115,-10.880754337459665
116,-10.903727619235887
117,-10.968385061833516
118,-10.983280896087289
119,-11.040239467703515
120,-11.062761325311651
121,-11.16043765792808
122,-11.244150599498903
123,-11.259759362353648
124,-11.300109003931238
125,-11.329248354231918
126,-11.343576116358376
127,-11.419319986876015
128,-11.49094989351313
129,-11.509657622007008
130,-11.551866799239884
131,-11.626291088933955
132,-11.673777812406616
133,-11.68734776120597
134,-11.729981618502892
135,-11.738220476970655
136,-11.797845590106085
137,-11.84169073659069
138,-11.87260022512177
139,-11.884104718040332
140,-11.95628895595997
141,-11.99927198281666
142,-12.068468065309812
143,-12.096194949604765
144,-12.153458580083688
145,-12.209972695944037
146,-12.277409382978066
147,-12.285337841913686
148,-12.31161849046688
149,-12.351089717775688
150,-12.390946919093007
151,-12.42476757597104
152,-12.443677244818465
153,-12.46546103048051
154,-12.489628682125591
155,-12.534650729065532
156,-12.572718184115145
157,-12.618513473801343
158,-12.635839732706259
159,-12.648310080226233
160,-12.692121098493459
161,-12.746745068990853
162,-12.779328806704502
163,-12.824815470071778
164,-12.867812294486034
165,-12.908286586833302
166,-12.937099849580191
167,-13.008023709948652
168,-13.045799723803091
169,-13.098923483712955
170,-13.12632203715174
171,-13.138667953110247
172,-13.168235096951102
173,-13.218780808959588
174,-13.230209856911092
175,-13.276960704833185
176,-13.307175712302252
177,-13.32347528453374
178,-13.354038285716326
179,-13.373421010137093
180,-13.428623514369797
181,-13.454627523911364
182,-13.505608224526151
183,-13.540812093431592
184,-13.57845413150896
185,-13.605060203472528
186,-13.629745482651387
187,-13.641074385846231
188,-13.692256253120815
189,-13.707247514320779
190,-13.79647127853448
191,-13.811927402014664
192,-13.86543772262557
193,-13.883818257738172
194,-13.902734946027081
195,-13.973152900961354
196,-13.992494290177694
197,-14.005017142592973
198,-14.060584478273691
199,-14.124069158795956
200,-14.170769166504753
201,-14.22909723838956
202,-14.275410129730442
203,-14.307821699772013
204,-14.314537513862932
205,-14.354087551826419
206,-14.392723980161634
207,-14.446914740399563
208,-14.535022760854629
209,-14.55259653792339
210,-14.587609143036724
211,-14.636232964636218
212,-14.655970110021624
213,-14.708652274802564
214,-14.758938165308598
215,-14.783027446504665
216,-14.796200019422955
217,-14.855263163962226
218,-14.879820474504415
219,-14.921926564291502
220,-14.975942431257772
221,-14.99380229762476
222,-15.041962729602675
223,-15.063560927153985
224,-15.092983127992033
225,-15.144514617653554
226,-15.162461278012428
227,-15.198497747004183
228,-15.24556444871793
229,-15.300041512991026
230,-15.348547528629421
231,-15.363211782549804
232,-15.395105134097435
233,-15.44619184774686
234,-15.484840343228699
235,-15.529764298286755
236,-15.622638178649503
237,-15.644031464511304
238,-15.7141656649528
239,-15.743668576981062
240,-15.780525150041406
241,-15.817577887980235
242,-15.840333016977246
243,-15.895094305202768
244,-15.933973269414516
245,-15.976706536802256
246,-16.042611575645918
247,-16.066776974743618
248,-16.10410336574589
249,-16.145417749264965
250,-16.191931005556345
251,-16.24316724364798
252,-16.252707098829564
253,-16.34127609992816
254,-16.396076103283814
255,-16.420332466533992
256,-16.486686585863538
257,-16.53159274302615
258,-16.561717661055592
259,-16.576295268109693
260,-16.63205114596473
261,-16.687212294574856
262,-16.712250704600002
263,-16.75987977475507
264,-16.818579539329384
265,-16.876265431648612
266,-16.93717171441418
267,-16.9690957572662
268,-17.01584989789585
269,-17.042423378589202
270,-17.112398991704865
271,-17.155425506395098
272,-17.166697794804115
273,-17.192206130826726
274,-17.228728488552402
275,-17.310523479453924
276,-17.32938153079575
277,-17.423674600732575
278,-17.45182517687192
279,-17.529747477849643
280,-17.56215956750849
281,-17.619319942698684
282,-17.66113026484977
283,-17.712010821182755
284,-17.76900959653195
285,-17.875584517039
286,-17.893938428061674
287,-17.994248045880198
288,-18.047901289577478
289,-18.081509734006946
290,-18.11828931063169
291,-18.151996596029406
292,-18.263079661865792
293,-18.286566325065372
294,-18.343615103697676
295,-18.378840981343114
296,-18.614457216477167
297,-18.855143436143674
298,-18.883220517558215
299,-18.936797039030353


==> csvsv/bbbp_joao.txt <==
x,y
0,-1.5114124304488386
1,-2.5187382388694184
2,-2.8703079463492602
3,-3.2049976257008312
4,-3.6084843923542675
5,-3.7352762077956334
6,-3.920767186263579
7,-3.967623693940558
8,-3.989247570329901
9,-4.203621625379251
10,-4.328611352874661
11,-4.447384094558695
12,-4.471030313179834
13,-4.655808058277298
14,-4.751084860963361
15,-4.883164705513918
16,-4.949511948681054
17,-5.06440216720415
18,-5.091955677591561
19,-5.269232523505387
20,-5.305513902266808
21,-5.3376152547371785
22,-5.387386886051739
23,-5.469456622345197
24,-5.502065091805136
25,-5.546499276164671
26,-5.579604819937166
27,-5.614026638727943
28,-5.709848616482137
29,-5.720964242176593
30,-5.760448262144451
31,-5.813253813209768
32,-5.849152443894868
33,-5.910942784900929
34,-5.984947842188571
35,-6.095603081872024
36,-6.126791773150599
37,-6.154172890637522
38,-6.226912416378476
39,-6.268300417607739
40,-6.324327333079577
41,-6.345910435982141
42,-6.373208695553483
43,-6.483790221009364
44,-6.498230311496744
45,-6.5190917082496185
46,-6.576420077472234
47,-6.642389694492116
48,-6.677241041379506
49,-6.728978352230853
50,-6.757262848915328
51,-6.819096619638114
52,-6.839382162310934
53,-6.845684770451443
54,-6.905514998850914
55,-6.9121811849280315
56,-7.018132996275517
57,-7.028238213984927
58,-7.086874181685281
59,-7.111964627740523
60,-7.146370020984842
61,-7.179866249334307
62,-7.225962060568373
63,-7.254958538043701
64,-7.271221661163123
65,-7.307473474789389
66,-7.331504500116346
67,-7.383621230466889
68,-7.476400985992662
69,-7.499887364108578
70,-7.5192861783076035
71,-7.562685426184324
72,-7.611745681468833
73,-7.6363599580889305
74,-7.654717713243881
75,-7.6961974432701235
76,-7.722902528135156
77,-7.749016384177781
78,-7.780053694710193
79,-7.787317457563325
80,-7.8381129176835485
81,-7.861584246443808
82,-7.90059316568304
83,-7.923615264683577
84,-7.942954645522504
85,-8.013672820315158
86,-8.026333390268444
87,-8.056425041280269
88,-8.09861677895101
89,-8.15471019553394
90,-8.168091942878423
91,-8.192510230467848
92,-8.200584042141951
93,-8.233840792793027
94,-8.253355927861397
95,-8.281716893360219
96,-8.333620026159446
97,-8.342354344560292
98,-8.369148998986809
99,-8.427000189206533
100,-8.449127994378417
101,-8.482951035062737
102,-8.503489611534198
103,-8.534520560224816
104,-8.575005073505125
105,-8.60415612311631
106,-8.620783201985294
107,-8.660246072995326
108,-8.681662772062765
109,-8.701258389080612
110,-8.743756657197217
111,-8.759419849233732
112,-8.825278291345967
113,-8.847174680524102
114,-8.86646907114949
115,-8.893535984736081
116,-8.908350040545544
117,-8.94757111933735
118,-8.969453467885584
119,-9.002290702491738
120,-9.02247976460574
121,-9.057125021306993
122,-9.067900694659569
123,-9.094406144879459
124,-9.14651286333574
125,-9.167044582446943
126,-9.19234628554028
127,-9.21892997594381
128,-9.234330093791678
129,-9.273311139854124
130,-9.29409799422439
131,-9.328360050553757
132,-9.351642538712351
133,-9.371259666953563
134,-9.392569081754388
135,-9.407666600802358
136,-9.431735599427755
137,-9.461988909800533
138,-9.46842951871286
139,-9.502149531768582
140,-9.546497112587632
141,-9.54873740589884
142,-9.596476568542773
143,-9.608160052141576
144,-9.638087368041722
145,-9.654543163183732
146,-9.66230949248584
147,-9.695353508422928
148,-9.740978202720619
149,-9.776040531643979
150,-9.805397023462831
151,-9.82093743083165
152,-9.857488682487496
153,-9.863913089868346
154,-9.905814372286088
155,-9.914110902743301
156,-9.975843799217028
157,-9.98603354451035
158,-10.010082322720034
159,-10.029308216730723
160,-10.057500409888403
161,-10.07351909925891
162,-10.12425696986181
163,-10.138223607562777
164,-10.162558185191125
165,-10.19397882305734
166,-10.21809864145606
167,-10.230976185824028
168,-10.2675468262625
169,-10.298216926188314
170,-10.325531484742854
171,-10.345217623198884
172,-10.375487020051517
173,-10.380436440284283
174,-10.419788552340652
175,-10.452312619177313
176,-10.498346036619337
177,-10.509812801758923
178,-10.518048634995328
179,-10.54710125278925
180,-10.582304183247484
181,-10.603452673587672
182,-10.624969322483095
183,-10.656656746080124
184,-10.682837269758524
185,-10.702297977510069
186,-10.717772577751106
187,-10.7265473605744
188,-10.762149084760795
189,-10.790603656432198
190,-10.808908209605654
191,-10.8433912972638
192,-10.85910051695388
193,-10.887737062349792
194,-10.907520060917456
195,-10.930384957538438
196,-10.953795930962162
197,-11.00263775997713
198,-11.014221813546275
199,-11.037182685472683
200,-11.082711162013766
201,-11.124124410526662
202,-11.137133115324467
203,-11.17706104767965
204,-11.208524702406029
205,-11.232731832021152
206,-11.26778108040314
207,-11.28330038523212
208,-11.293058237386957
209,-11.309502964301494
210,-11.324668490131858
211,-11.344661799323951
212,-11.384258781410338
213,-11.39757596445116
214,-11.407669511068313
215,-11.441280031182949
216,-11.454693609053727
217,-11.495449847078374
218,-11.529715657993817
219,-11.569468671845655
220,-11.585973283309924
221,-11.610670020358349
222,-11.661307758362563
223,-11.682626120955927
224,-11.71875130622991
225,-11.730551499367781
226,-11.765722514594293
227,-11.789892030732027
228,-11.80920515829837
229,-11.82823805322442
230,-11.846576341563296
231,-11.890334654922961
232,-11.895101100785801
233,-11.937989092512337
234,-11.960919061081992
235,-11.97158408686875
236,-12.006241438516588
237,-12.023308653477564
238,-12.070211118469377
239,-12.107053568818818
240,-12.122145409087281
241,-12.13650392282671
242,-12.16393369673426
243,-12.220973231340178
244,-12.246112027768616
245,-12.258879675330931
246,-12.289069260946114
247,-12.325250550654372
248,-12.38155469075011
249,-12.39777417902043
250,-12.433861409386134
251,-12.448655324770575
252,-12.480252967148532
253,-12.525126147959416
254,-12.550049987370695
255,-12.565283879124722
256,-12.624907631829664
257,-12.645660068426967
258,-12.674724410388862
259,-12.69912017159214
260,-12.735559647265855
261,-12.772085733443491
262,-12.80615756143706
263,-12.822868976073163
264,-12.857147740205862
265,-12.869818660843995
266,-12.911598333823964
267,-12.972871993508237
268,-13.007844128543754
269,-13.032344740901888
270,-13.056993145839987
271,-13.098887894411188
272,-13.151859290537127
273,-13.18976408008609
274,-13.217657608869663
275,-13.280600693798409
276,-13.298544328318322
277,-13.322697914908359
278,-13.357111075569273
279,-13.384209661934554
280,-13.438472568440638
281,-13.468872293115304
282,-13.52559874195273
283,-13.539163918303904
284,-13.599001048414689
285,-13.625144626060536
286,-13.643014996162144
287,-13.707208801553703
288,-13.768280897133351
289,-13.807988616192238
290,-13.834942331688255
291,-13.901523820820621
292,-14.006961817016172
293,-14.031642321951745
294,-14.14680826181217
295,-14.171773072692623
296,-14.300190635344515
297,-14.415112180110688
298,-14.480896026700401
299,-14.651264868907704


==> csvsv/bbbp_joao_tdl.txt <==
x,y
0,-1.6249383725161406
1,-2.465071361297769
2,-2.9478813546597467
3,-3.253696490662698
4,-3.360237901165185
5,-3.48367289614
6,-3.7000616283379206
7,-3.7407027648536695
8,-3.8602949687989616
9,-4.0239227827208435
10,-4.2016521114470295
11,-4.311011063484643
12,-4.376654246085779
13,-4.469163954499397
14,-4.548096033707904
15,-4.5985111292155185
16,-4.707543200026831
17,-4.786529673168541
18,-4.885144768887219
19,-5.005638796440917
20,-5.087653932927193
21,-5.157934486500263
22,-5.27157953046232
23,-5.32399869836071
24,-5.446777927388313
25,-5.513273652292649
26,-5.5509022055529975
27,-5.63141963994384
28,-5.687937818029865
29,-5.747617892315401
30,-5.801584052288673
31,-5.80728359841107
32,-5.889115129182119
33,-5.936907532781017
34,-5.98721258588759
35,-6.0280345382603775
36,-6.086933191740885
37,-6.118423256525159
38,-6.174385748906741
39,-6.239556641161567
40,-6.306885070818425
41,-6.32273344736851
42,-6.356250041369803
43,-6.403329375846583
44,-6.456243581109022
45,-6.495158363954053
46,-6.546466262015275
47,-6.54726159992052
48,-6.569106297178865
49,-6.598688137372764
50,-6.68416373702887
51,-6.704860767336039
52,-6.744080375029483
53,-6.771313212437178
54,-6.7989881042587825
55,-6.808133376947166
56,-6.8724068136530825
57,-6.895258007730823
58,-6.947817361391837
59,-6.958175384442476
60,-7.000208924834137
61,-7.0526717241894525
62,-7.072396246555453
63,-7.147229865379455
64,-7.16256211760569
65,-7.215026742787392
66,-7.259070653410865
67,-7.288231897615196
68,-7.293929350715463
69,-7.317551585263242
70,-7.390109526183403
71,-7.4203290674655324
72,-7.489631697219739
73,-7.521058461733566
74,-7.546998704610264
75,-7.608614434077152
76,-7.619428387149542
77,-7.640466071818929
78,-7.710108650721846
79,-7.733574938008169
80,-7.7538017849104035
81,-7.7812635228523295
82,-7.825024818663417
83,-7.844499340351275
84,-7.884123021906288
85,-7.911595493274245
86,-7.956269609478941
87,-7.9714255504765665
88,-8.037725919128574
89,-8.095830419345148
90,-8.103348152928731
91,-8.154329692372587
92,-8.202007537178028
93,-8.239204741868704
94,-8.269616146619306
95,-8.297452222514655
96,-8.332799861501769
97,-8.383685347900787
98,-8.426268985850882
99,-8.430412295697275
100,-8.465212541929462
101,-8.496192492321946
102,-8.539834509141622
103,-8.576014386302807
104,-8.617527022337038
105,-8.62602065181612
106,-8.667460773233383
107,-8.732843421830115
108,-8.743823804620867
109,-8.760937750887335
110,-8.828898592212191
111,-8.835757497577227
112,-8.860463966098324
113,-8.86621905065289
114,-8.909977169140602
115,-8.949431059536124
116,-8.99845802088356
117,-9.03143736372082
118,-9.038066199975383
119,-9.076672368634819
120,-9.138084920590316
121,-9.152790619757646
122,-9.167281481816424
123,-9.18283020256635
124,-9.19686761276146
125,-9.244577793552564
126,-9.257374937946697
127,-9.304242337321224
128,-9.336414288690726
129,-9.365858612609143
130,-9.382113986174613
131,-9.406106883251185
132,-9.43423971780551
133,-9.458312248691657
134,-9.472669145717516
135,-9.507236974604805
136,-9.547928736526234
137,-9.563059324575189
138,-9.598609818185755
139,-9.630866741784004
140,-9.658982559635776
141,-9.68681540303521
142,-9.708019981250803
143,-9.727442418158283
144,-9.77498510946337
145,-9.803243758817466
146,-9.83424326054939
147,-9.85087984626048
148,-9.874208203611559
149,-9.889794448361405
150,-9.937538101305398
151,-9.976067283537573
152,-9.993996880016976
153,-10.020842229695715
154,-10.053257510401949
155,-10.087106616124792
156,-10.109101693208896
157,-10.109918569412004
158,-10.144378914005122
159,-10.166704529555926
160,-10.19333369109222
161,-10.242513414482953
162,-10.250541297004222
163,-10.283495738741092
164,-10.302407720729958
165,-10.355140356047997
166,-10.356168768876683
167,-10.375049716490496
168,-10.411010651928917
169,-10.459074937272945
170,-10.466085614442148
171,-10.523372520896144
172,-10.533022057849871
173,-10.566456841021017
174,-10.572106890015835
175,-10.582478066028512
176,-10.596721746295795
177,-10.653814120848853
178,-10.691486783519629
179,-10.722345797326343
180,-10.73686336579558
181,-10.772328469924839
182,-10.775348638501658
183,-10.826335379447173
184,-10.843993255439248
185,-10.865181141625623
186,-10.899635695006326
187,-10.901333780485047
188,-10.938767129594188
189,-10.971360817642038
190,-10.980328877676065
191,-11.002638450969926
192,-11.02239808257253
193,-11.051980590610553
194,-11.088986472279515
195,-11.114841379336328
196,-11.139639236633894
197,-11.16641713409239
198,-11.188694068327415
199,-11.218080257954146
200,-11.241722143033149
201,-11.285983722973581
202,-11.300018443725856
203,-11.333956584691705
204,-11.349429795934183
205,-11.383668319584723
206,-11.420469246644814
207,-11.433456543923644
208,-11.4600153333635
209,-11.503524258968152
210,-11.523508555911722
211,-11.541663205404484
212,-11.588678621171812
213,-11.595707280577559
214,-11.620893083643928
215,-11.645120220773862
216,-11.693815838752364
217,-11.712499770598697
218,-11.740679468892928
219,-11.764845365718008
220,-11.828221624632166
221,-11.832131639317257
222,-11.83925789632213
223,-11.910594009304047
224,-11.952585584185625
225,-11.981090543824601
226,-12.00056670884971
227,-12.03420469610061
228,-12.057444269491583
229,-12.059989987059208
230,-12.10657321347622
231,-12.14998089405444
232,-12.18571014312642
233,-12.208629390219015
234,-12.2277307141382
235,-12.279007542482075
236,-12.29169114926803
237,-12.344609560758148
238,-12.357639399560057
239,-12.389541557258553
240,-12.411271678273573
241,-12.456504339515853
242,-12.477554269818658
243,-12.504398126930951
244,-12.553696822029444
245,-12.570949148434437
246,-12.636520466097915
247,-12.673195136290772
248,-12.674135608746909
249,-12.742077585153266
250,-12.787609226553686
251,-12.79483126187966
252,-12.833516823092213
253,-12.884318979726196
254,-12.912840290993753
255,-12.950144842844995
256,-12.970415153636345
257,-13.038136409416365
258,-13.066533081517356
259,-13.115331948095529
260,-13.12458167361085
261,-13.173233781829579
262,-13.200924717711217
263,-13.239476265202132
264,-13.264153682496476
265,-13.297161111371867
266,-13.347113595015232
267,-13.378207199235142
268,-13.404237027040109
269,-13.43707326577385
270,-13.505428702944522
271,-13.558771532817122
272,-13.583314197813836
273,-13.612118323553485
274,-13.664255163540172
275,-13.692545023036823
276,-13.744956856153614
277,-13.790246068580924
278,-13.849339471715385
279,-13.88210140293417
280,-13.921347327513498
281,-13.956874210568847
282,-13.996119614655578
283,-14.059503979587422
284,-14.137530651498095
285,-14.15545160090856
286,-14.213779444299238
287,-14.28827783079124
288,-14.329352875428267
289,-14.415475018791911
290,-14.451742418006981
291,-14.537947111974995
292,-14.57970816897052
293,-14.66244890963728
294,-14.718239760898733
295,-14.78442626824404
296,-14.898990417399423
297,-14.94365204184604
298,-15.174883255868568
299,-15.263782381741096


==> csvsv/bbbp_simgrace.txt <==
x,y
0,-3.4735058412094335
1,-3.5577005988670223
2,-3.6597438472269217
3,-3.7417946861381326
4,-3.8812679132735024
5,-3.9404356205307316
6,-3.963066937901881
7,-4.028583858873877
8,-4.0409973343148495
9,-4.079151754062523
10,-4.126067684763259
11,-4.162397729078563
12,-4.187721468380127
13,-4.221212923828348
14,-4.259393954757447
15,-4.276349468291693
16,-4.3271945072058635
17,-4.343263884436282
18,-4.363561884926135
19,-4.373884798766094
20,-4.407038832270262
21,-4.434782571423355
22,-4.459529464647277
23,-4.478138005208308
24,-4.495169575094639
25,-4.517390638976228
26,-4.520524290265281
27,-4.545697778389953
28,-4.581597195650814
29,-4.587120660376222
30,-4.595678784893165
31,-4.620899767428174
32,-4.658558935633185
33,-4.671401517079867
34,-4.693429192154217
35,-4.702339857800467
36,-4.751445923651881
37,-4.755443404613482
38,-4.770850735140545
39,-4.783471586686241
40,-4.818363444313441
41,-4.827319809910077
42,-4.861928577896789
43,-4.863240886568508
44,-4.894471268003463
45,-4.912943763709653
46,-4.925948137391358
47,-4.937144162726336
48,-4.959414439925817
49,-4.974748209883496
50,-5.000507915644464
51,-5.007705486003929
52,-5.027891042676591
53,-5.041909535049108
54,-5.06464506675014
55,-5.081959816744402
56,-5.09306927400502
57,-5.106343521391699
58,-5.117994113816994
59,-5.134290553427061
60,-5.148596071347581
61,-5.1593625449681495
62,-5.184733310110316
63,-5.198863383641129
64,-5.210625173016871
65,-5.225436250395374
66,-5.247520167298387
67,-5.258010686299763
68,-5.27180902902789
69,-5.296124892235707
70,-5.298867032650912
71,-5.325411178148243
72,-5.340081315388746
73,-5.346448749794048
74,-5.369757843429109
75,-5.382316218023056
76,-5.401043530203568
77,-5.417064242211932
78,-5.436301935326913
79,-5.4468088136434725
80,-5.46100750824536
81,-5.469638721739932
82,-5.488571680746102
83,-5.507476650777759
84,-5.523631696905145
85,-5.530938617249359
86,-5.539824238933991
87,-5.551087957752553
88,-5.589972235610341
89,-5.611667823491445
90,-5.63091821184822
91,-5.653403750188485
92,-5.674021948830807
93,-5.7032784087493535
94,-5.708180729774258
95,-5.7182711080644815
96,-5.740123136907771
97,-5.763348668509608
98,-5.769748487416406
99,-5.784546212643331
100,-5.79853750662745
101,-5.826854981085486
102,-5.848996405605384
103,-5.858485694438489
104,-5.866913626543727
105,-5.89427530895369
106,-5.909944468310121
107,-5.939541409257055
108,-5.952914323337975
109,-5.966675554502199
110,-5.989777478168583
111,-6.0076032373548305
112,-6.044575229871571
113,-6.056122953899587
114,-6.090030547614233
115,-6.091367949695172
116,-6.098312315274264
117,-6.149670899197558
118,-6.166735221285733
119,-6.204716287717971
120,-6.2246772963567345
121,-6.234587717323294
122,-6.25078755487244
123,-6.276221624305074
124,-6.308069929314934
125,-6.348534521690319
126,-6.358715325947506
127,-6.38808038315233
128,-6.4318243544885645
129,-6.450645313811015
130,-6.466612542791683
131,-6.47346629109931
132,-6.511764375061992
133,-6.569545717753832
134,-6.5808103603107595
135,-6.636402081635562
136,-6.671684579550484
137,-6.702021181232539
138,-6.718170357217175
139,-6.739836624133726
140,-6.827398256182947
141,-6.863538509734567
142,-6.871412346518857
143,-6.931537577740595
144,-6.946733739424508
145,-7.025965857990529
146,-7.032519821341003
147,-7.059322131271727
148,-7.119420387065875
149,-7.173933774873351
150,-7.198020100881029
151,-7.264258382632577
152,-7.349250575692929
153,-7.367859029711131
154,-7.4095630772005405
155,-7.448428778245728
156,-7.475795266627891
157,-7.552379350449711
158,-7.575461371986381
159,-7.599934112025521
160,-7.654007348636341
161,-7.698266830090814
162,-7.74811084872796
163,-7.777521258690872
164,-7.791182865222673
165,-7.811062613739584
166,-7.8421408318324
167,-7.909319920571001
168,-7.942017485301944
169,-7.980413692685414
170,-7.998114846950635
171,-8.065053378495072
172,-8.102672214377469
173,-8.133076709109707
174,-8.173285675778374
175,-8.206624553587382
176,-8.256983615257344
177,-8.290760283143408
178,-8.303056102233477
179,-8.336323614766673
180,-8.385427569209416
181,-8.449855382632295
182,-8.461939026021106
183,-8.485700761993721
184,-8.516459169963557
185,-8.5324055250825
186,-8.544381431404995
187,-8.581904564145889
188,-8.598356717297703
189,-8.657147126733603
190,-8.707154823677437
191,-8.739253378567161
192,-8.749400442266463
193,-8.764138527769466
194,-8.793874237708062
195,-8.804943636878711
196,-8.863426547967531
197,-8.88743912819838
198,-8.907691845095625
199,-8.92603515972025
200,-8.959859429529104
201,-8.9708357999894
202,-8.985287717423176
203,-9.00533606330908
204,-9.074001560263236
205,-9.11966668073156
206,-9.141611803137721
207,-9.214309993882171
208,-9.233421566232721
209,-9.291207050664026
210,-9.300602360370048
211,-9.30630640763199
212,-9.323651130412605
213,-9.337708995538767
214,-9.396244556851133
215,-9.404834224858522
216,-9.434322616064328
217,-9.462274027194308
218,-9.497340441616196
219,-9.545125212427706
220,-9.561912856901593
221,-9.581713667530373
222,-9.596877574633737
223,-9.614970522455732
224,-9.6348542234594
225,-9.672718195556522
226,-9.731684922867778
227,-9.749526726670316
228,-9.765088943669836
229,-9.781833962360839
230,-9.826645796274049
231,-9.85450330231119
232,-9.892742523256064
233,-9.935265383796104
234,-9.943333628697246
235,-9.98353547794404
236,-9.992495842063258
237,-10.066815563740915
238,-10.078090929245125
239,-10.09855702592475
240,-10.106429640842771
241,-10.152877986970987
242,-10.173633116450066
243,-10.234907479102658
244,-10.24236215769057
245,-10.29148730943236
246,-10.301432569673647
247,-10.34337625237079
248,-10.380474029650681
249,-10.410387236674904
250,-10.454363044064955
251,-10.463392933814594
252,-10.504085514249667
253,-10.555138889783466
254,-10.567857108952815
255,-10.602701634833387
256,-10.63984514072603
257,-10.698068829684408
258,-10.72243519333916
259,-10.760865461858755
260,-10.773916722321696
261,-10.830329928697484
262,-10.851697109998955
263,-10.920261428225944
264,-10.942920655559645
265,-10.99975231080108
266,-11.026970826393955
267,-11.057315161341611
268,-11.095602145391686
269,-11.110963135359183
270,-11.144175103147955
271,-11.193648920870904
272,-11.253067582491203
273,-11.280168645752937
274,-11.309335007306675
275,-11.379892877917113
276,-11.410384705940478
277,-11.436611589960945
278,-11.512779672019503
279,-11.535207273054981
280,-11.595821055609607
281,-11.651590187117316
282,-11.66780041003235
283,-11.772909261907715
284,-11.815287604535248
285,-11.835922444837758
286,-11.907298623959603
287,-11.994631677049359
288,-12.006468480452911
289,-12.102224346238224
290,-12.180603849929097
291,-12.271705629653672
292,-12.327508960074816
293,-12.46250328088186
294,-12.561610657581674
295,-12.97573733379439
296,-13.079570251177438
297,-13.59758557492279
298,-16.11530184530923
299,-19.800989219688812


==> csvsv/bbbp_simgrace_tdl.txt <==
x,y
0,-2.348565933666111
1,-2.509312832855479
2,-2.713465191109733
3,-2.7680055112964967
4,-3.0979575678869473
5,-3.192181285249703
6,-3.3029407872564622
7,-3.342649379081725
8,-3.4897868925138424
9,-3.6168667471742704
10,-3.712614962543611
11,-3.7257217887543637
12,-3.804278359681637
13,-3.879353485359859
14,-4.039843452798946
15,-4.0722634632801435
16,-4.149685053744259
17,-4.162016023516974
18,-4.27424651224703
19,-4.431504639613877
20,-4.461562754671089
21,-4.489645954120681
22,-4.571596292724623
23,-4.661543565610309
24,-4.732592077404865
25,-4.769318095125173
26,-4.838401988678377
27,-4.8942400457054305
28,-4.916878821348321
29,-5.024971859138478
30,-5.0854419220601965
31,-5.113619788770637
32,-5.166638650706482
33,-5.226113871133884
34,-5.332348676330934
35,-5.367867007093173
36,-5.433961501472245
37,-5.4687464780404555
38,-5.60440091776465
39,-5.630931441905243
40,-5.648739585828658
41,-5.742469480923482
42,-5.798080471100231
43,-5.908296724108144
44,-6.000743747403944
45,-6.087707894818355
46,-6.166714804082787
47,-6.2737457640963346
48,-6.409869436897039
49,-6.511956128713906
50,-6.6813019335199115
51,-6.697815371258062
52,-6.826979689881067
53,-7.010025621724981
54,-7.16102767535804
55,-7.286679728313644
56,-7.543775486767274
57,-7.582273525903667
58,-7.615505496707915
59,-7.821994049649603
60,-7.9853456791083355
61,-8.228264706832356
62,-8.35079609509916
63,-8.564168972044504
64,-8.852755972996832
65,-8.970042611302032
66,-9.0955208252906
67,-9.163641898646805
68,-9.340578653042382
69,-9.540570461525713
70,-9.635759954989135
71,-9.80561838551921
72,-9.904284563068536
73,-10.002489470559443
74,-10.247525830221548
75,-10.485926998873653
76,-10.601052689927803
77,-10.784576120232893
78,-10.965420692946138
79,-11.153028610206654
80,-11.191971730699883
81,-11.340217898616663
82,-11.384504959758397
83,-11.441434386248053
84,-11.670007964494003
85,-11.701111073447054
86,-11.855425252533214
87,-11.891656312460409
88,-11.965763448260754
89,-12.09293968411475
90,-12.200981540604216
91,-12.237776958976216
92,-12.335500844438693
93,-12.365967290309332
94,-12.457850373725767
95,-12.509926201454721
96,-12.644117808125296
97,-12.672301013078597
98,-12.784536170645408
99,-12.809609959042884
100,-12.824099059190182
101,-12.922992264854088
102,-13.02267826603745
103,-13.080740014328303
104,-13.115027926937453
105,-13.150981226028271
106,-13.208321982939575
107,-13.236149390295228
108,-13.258229726449263
109,-13.303229681229057
110,-13.363435961002503
111,-13.418474395979555
112,-13.475996795971247
113,-13.506431520876617
114,-13.559307730205282
115,-13.58908790375799
116,-13.63347449374401
117,-13.660781675638678
118,-13.718974268664772
119,-13.766754436819017
120,-13.774451697828098
121,-13.835191657496901
122,-13.84968948422738
123,-13.929095737752741
124,-13.956725303430854
125,-14.046159147126275
126,-14.06387066590241
127,-14.105376893849208
128,-14.185484968563394
129,-14.204000925117972
130,-14.241748353430033
131,-14.24548578596945
132,-14.287834809109807
133,-14.305100778996614
134,-14.339856471765364
135,-14.353046396037726
136,-14.399324884529012
137,-14.422873976484327
138,-14.463084365510424
139,-14.481933495739579
140,-14.560913713668066
141,-14.58546575291244
142,-14.615052583246303
143,-14.629833427903723
144,-14.684685647207914
145,-14.733101176880014
146,-14.756756137741936
147,-14.774016644540524
148,-14.815908130981475
149,-14.835437781915921
150,-14.8512571815327
151,-14.883049749764394
152,-14.908115947827381
153,-14.933842390276721
154,-14.957732508704453
155,-14.98123222116726
156,-15.017927708006514
157,-15.048469178182021
158,-15.057432823415231
159,-15.084535630180689
160,-15.102834075841725
161,-15.16811824296633
162,-15.209441604486688
163,-15.220780808137487
164,-15.26776636012378
165,-15.284391326280154
166,-15.299842377705136
167,-15.313193966286422
168,-15.34378258626223
169,-15.370770587091409
170,-15.399565468762956
171,-15.41136048578107
172,-15.435277040239617
173,-15.455573782751744
174,-15.506896719420281
175,-15.528800302774997
176,-15.565298004994583
177,-15.583170097176904
178,-15.654915096516353
179,-15.664294459199354
180,-15.712000835558104
181,-15.720023711918174
182,-15.737815270494083
183,-15.769656637262473
184,-15.80321654903628
185,-15.828827954226234
186,-15.832662811567895
187,-15.846355871702658
188,-15.863204982269684
189,-15.900956849695165
190,-15.908938349292795
191,-15.928005583170389
192,-15.994269508465292
193,-16.011106241863743
194,-16.03344905877329
195,-16.08170121359839
196,-16.093414409519198
197,-16.1029351834789
198,-16.158426288035393
199,-16.190902014301326
200,-16.21459854208779
201,-16.231452945299317
202,-16.259271582307278
203,-16.302311741835666
204,-16.31874650527447
205,-16.3410194756393
206,-16.3749867998822
207,-16.407533696449676
208,-16.426058605066775
209,-16.443434836677408
210,-16.463306282173303
211,-16.500823403612458
212,-16.50762959547342
213,-16.553057665055253
214,-16.571178922775655
215,-16.604325210297212
216,-16.617242448628556
217,-16.643571974247596
218,-16.6758891045718
219,-16.684017634952735
220,-16.719484308586892
221,-16.732767945253247
222,-16.784598247085185
223,-16.808361646667457
224,-16.833063489756274
225,-16.859495320010872
226,-16.8879869970853
227,-16.908124990091956
228,-16.935873648604215
229,-16.958876243823596
230,-16.97767881483619
231,-17.041045441675653
232,-17.045086614288486
233,-17.071748137719194
234,-17.086001214823607
235,-17.10131669056406
236,-17.127055449807564
237,-17.129456999766692
238,-17.16378906782023
239,-17.213276234943166
240,-17.243514781602318
241,-17.250393050357815
242,-17.293289845532506
243,-17.309573022919093
244,-17.32308699594185
245,-17.35392298375164
246,-17.392531319733525
247,-17.44103874616734
248,-17.47781296916484
249,-17.49953312962985
250,-17.515189476264865
251,-17.549811594544266
252,-17.55411200349328
253,-17.572437969103063
254,-17.633199849771394
255,-17.63645998277157
256,-17.681969906217176
257,-17.694119309468917
258,-17.720235937447296
259,-17.757346430817545
260,-17.791572430080194
261,-17.83202918900173
262,-17.85639778140886
263,-17.905222289964275
264,-17.918909794176866
265,-17.934876584659442
266,-17.973366537748547
267,-17.977776186112795
268,-18.046746918594017
269,-18.060807908725526
270,-18.091580215146884
271,-18.13104169871131
272,-18.14461735637708
273,-18.208190620598547
274,-18.212509985061622
275,-18.250675557052293
276,-18.268821478906435
277,-18.283066070501548
278,-18.377164734567124
279,-18.421298405841664
280,-18.462859697847453
281,-18.487017093246607
282,-18.50437462664057
283,-18.551870108817322
284,-18.588476340322373
285,-18.613333160564647
286,-18.71279869945434
287,-18.77663502112841
288,-18.803635110630353
289,-18.837588567286968
290,-18.904228111281697
291,-18.941214248882652
292,-18.989186802592066
293,-19.01080279848675
294,-19.049376749178645
295,-19.283969705594917
296,-19.386574632012056
297,-19.64720769886779
298,-19.794463865812844
299,-19.92523189953149


==> csvsv/clintox.csv <==
x,GraphCLTDL,GraphCLTDLstd,GraphCL,GraphCLstd,SimGRACETDL,SimGRACETDLstd,SimGRACE,SimGRACEstd,GraphLoGTDL,GraphLoGTDLstd,GraphLoG,GraphLoGstd,JOAOTDL,JOAOTDLstd,JOAO,JOAOstd,contextpred,contextpredstd,pipcontextpred,pipcontextpredstd,SVM,SVMstd,GraphCLTDLvr,GraphCLTDLstdvr,SimGRACETDLvr,SimGRACETDLstdvr,GraphLoGTDLvr,GraphLoGTDLstdvr,JOAOTDLvr,JOAOTDLstdvr,adgcl,adgclstd
100,0.440666667,0.080373746,0.450333333,0.043407629,0.49225,0.059120111,0.491,0.073590081,0.510666667,0.050953138,0.49975,0.080985724,0.516,0.071796007,0.486,0.040472213,0.475,0.098007653,0.4735,0.0695,0.498030271,0.070986523,0.562375,0.070414731,0.57325,0.070524375,0.520375,0.063515623,0.534714286,0.061784682,0.5266,0.061039659
200,0.55225,0.069033959,0.51425,0.09197656,0.57925,0.072898474,0.574666667,0.019601587,0.588,0.093794989,0.55475,0.066975275,0.582,0.096591925,0.5645,0.0995,0.52,0.08131728,0.5575,0.128735193,0.506185704,0.068526469,0.639444444,0.071358424,0.635444444,0.058000213,0.611888889,0.070263701,0.626375,0.073015302,0.6052,0.071395798
400,0.67725,0.022072324,0.61775,0.066728461,0.64225,0.009443913,0.565,0.054485472,0.6225,0.016469669,0.627,0.075667034,0.66725,0.08810044,0.66675,0.077399532,0.56275,0.104681362,0.6305,0.09169651,0.518200983,0.048046485,0.6541,0.05881913,0.6471,0.052787214,0.682777778,0.068444264,0.640777778,0.056738734,0.6394,0.050776372
800,0.74475,0.014754237,0.73725,0.04935775,0.663333333,0.001699673,0.577,0.009246621,0.75075,0.01184008,0.65725,0.031211977,0.719,0.047175205,0.769333333,0.007930252,0.569,0.038826537,0.7225,0.050776471,0.521265705,0.022595266,0.7843,0.059429033,0.7459,0.038391275,0.7744,0.027155847,0.718,0.049593906,0.6934,0.025593749
1000,0.79225,0.030922282,0.6545,0.053453251,0.672,0.004,0.5665,0.0095,0.743,0.011313708,0.66,0.052,0.715,0.026800187,0.763,0.022349497,0.632,0.029504237,0.74625,0.024375962,0.626084133,0.04897226,0.7943,0.03610554,0.73775,0.033517719,0.772444444,0.018049999,0.723285714,0.070885651,0.755,0.027224989


==> csvsv/clintox_graphcl.txt <==
x,y
0,-2.969377246048242
1,-3.308685216197049
2,-3.4983655565138885
3,-3.651918706061246
4,-3.728568269727312
5,-3.779516582637007
6,-3.8045747554189586
7,-3.9220232132537105
8,-3.981305823848709
9,-3.996345910454728
10,-4.031676885340739
11,-4.0861945080241755
12,-4.134290294245857
13,-4.155315640489407
14,-4.191471827271546
15,-4.2473586695709535
16,-4.284773844505277
17,-4.2950514455860915
18,-4.338788113983322
19,-4.34486984106422
20,-4.434388402645967
21,-4.439034592978303
22,-4.47305057397012
23,-4.483194946747895
24,-4.487747028998496
25,-4.51292449557117
26,-4.564436553901602
27,-4.589582361279438
28,-4.609561511840066
29,-4.633124023965619
30,-4.648781363912661
31,-4.66121640418487
32,-4.698796925096222
33,-4.724290225581696
34,-4.752120722875594
35,-4.778563444331133
36,-4.834557398527223
37,-4.847784966566315
38,-4.865111200513196
39,-4.873338583539472
40,-4.894854024978371
41,-4.92364688280249
42,-4.932601143330908
43,-4.9649052971316285
44,-4.994097276548066
45,-5.024358484522352
46,-5.063269377716834
47,-5.077059507891909
48,-5.096454423933762
49,-5.098197792520589
50,-5.124165159909011
51,-5.148809038206163
52,-5.177059930358582
53,-5.184406934062775
54,-5.202724387442776
55,-5.225915357000425
56,-5.2303431040254855
57,-5.237487663011457
58,-5.284717029273947
59,-5.308794202345401
60,-5.323359645920159
61,-5.349314823162756
62,-5.365792799358201
63,-5.391014759178343
64,-5.400493763734783
65,-5.42537346021664
66,-5.458388431796083
67,-5.469805685043827
68,-5.491051175259368
69,-5.499409000435883
70,-5.534725753291821
71,-5.545712572592399
72,-5.5504665317062365
73,-5.584111795449907
74,-5.610369683648368
75,-5.6265996143264685
76,-5.640948726701684
77,-5.7077096845204585
78,-5.712403615660562
79,-5.7215161797510445
80,-5.7504153085208545
81,-5.773286001671019
82,-5.79778934480789
83,-5.816678636692738
84,-5.836403718171834
85,-5.865610053089228
86,-5.875890944529332
87,-5.901376522158093
88,-5.907216249338775
89,-5.934081551009082
90,-5.938661956802458
91,-5.970152931791118
92,-5.986945164361641
93,-5.9948897880210765
94,-6.024085176542389
95,-6.063461283677977
96,-6.09507799326409
97,-6.101894504384893
98,-6.108260607780992
99,-6.148334432574965
100,-6.165938175618377
101,-6.208142636902037
102,-6.220722899509797
103,-6.23742285569653
104,-6.261686813163102
105,-6.298385717385555
106,-6.330682872333633
107,-6.340207836700824
108,-6.361557909682831
109,-6.3991230254778335
110,-6.452163993314405
111,-6.4583585050677765
112,-6.470160868030476
113,-6.515757311086005
114,-6.574353492977021
115,-6.590697399355645
116,-6.618204637130863
117,-6.640411326847701
118,-6.720455323567083
119,-6.746286635286148
120,-6.79139735686105
121,-6.845016748261276
122,-6.8617419107695365
123,-6.932004354109448
124,-7.001506515437663
125,-7.054924763244375
126,-7.067949809398701
127,-7.199819611949671
128,-7.239950201194763
129,-7.252691460827561
130,-7.37216358647576
131,-7.409993177421835
132,-7.482640381904044
133,-7.516445490796506
134,-7.605570679815333
135,-7.668889366570714
136,-7.797228092393694
137,-7.801923992011815
138,-7.846574673312434
139,-7.992355449580135
140,-8.01536997694928
141,-8.088206011488868
142,-8.11370471855589
143,-8.215174099759718
144,-8.25581468419646
145,-8.305984536525123
146,-8.37533936777109
147,-8.428279368883304
148,-8.453639083568687
149,-8.486860477856814
150,-8.518657059111842
151,-8.651311494877213
152,-8.700412917604085
153,-8.765991412691372
154,-8.830839606746817
155,-8.835109560832873
156,-8.954282737117317
157,-9.013716344281766
158,-9.038103220986862
159,-9.114257922704674
160,-9.198190457553784
161,-9.28981778504428
162,-9.357186579003212
163,-9.434282499699858
164,-9.459942450800051
165,-9.513909929251403
166,-9.561535067882053
167,-9.568768007484957
168,-9.709416765106585
169,-9.762240499794366
170,-9.768654648816486
171,-9.84420029059302
172,-9.87961792780429
173,-9.930366153847626
174,-9.968437155289159
175,-10.011474782025802
176,-10.050446798719925
177,-10.087523129470295
178,-10.15014120001881
179,-10.224666618285536
180,-10.292046828286473
181,-10.332924999025904
182,-10.347625223439614
183,-10.37382258532069
184,-10.44334731877293
185,-10.483086826860394
186,-10.535532856790626
187,-10.608626281511105
188,-10.654646233343477
189,-10.703221103519176
190,-10.738517622944816
191,-10.794405027485379
192,-10.817315252033929
193,-10.864697062404776
194,-10.907204882852
195,-10.93309182463027
196,-10.983113333066376
197,-11.019954324453062
198,-11.12097997431961
199,-11.165939937406783
200,-11.184413894985097
201,-11.206832214089559
202,-11.228847768309082
203,-11.235821484236151
204,-11.33862213191052
205,-11.38639048383473
206,-11.445352277179724
207,-11.482572055102205
208,-11.540113901637952
209,-11.57490056497081
210,-11.619342835542641
211,-11.664468182220359
212,-11.696287115535448
213,-11.77144506273908
214,-11.79881496248507
215,-11.835466058176525
216,-11.878272988889764
217,-11.888002243275071
218,-11.938225890008155
219,-11.952375046119109
220,-12.040258553090867
221,-12.096736648938208
222,-12.111693121455799
223,-12.171630550237436
224,-12.187461779768052
225,-12.26861008549725
226,-12.295542016603019
227,-12.318592218066804
228,-12.366982223474249
229,-12.396668956773958
230,-12.40194852130537
231,-12.451021903345246
232,-12.547280525628004
233,-12.570917876925156
234,-12.608559705761458
235,-12.65059532723719
236,-12.688276500017809
237,-12.727471892435599
238,-12.75536814031529
239,-12.8067041606389
240,-12.812478991481406
241,-12.917026162914246
242,-12.970508834607095
243,-13.017298963922013
244,-13.075381440738386
245,-13.09401083468379
246,-13.13868290826819
247,-13.168548359533348
248,-13.223461050918443
249,-13.237209207525268
250,-13.306843689502353
251,-13.398538329786476
252,-13.418947964200813
253,-13.477297961553313
254,-13.5662780969672
255,-13.640260798606613
256,-13.732334301041199
257,-13.795250387338584
258,-13.83197428801253
259,-13.862287817508502
260,-13.932618295814889
261,-14.037544944792844
262,-14.075117283404412
263,-14.129249020670718
264,-14.198842319477977
265,-14.336123162017541
266,-14.339150397430737
267,-14.44106691911028
268,-14.529477730215905
269,-14.672746348475952
270,-14.828756442695596
271,-14.968522726870585
272,-15.402617847002169
273,-16.852015679241337
274,-17.52269403440587
275,-17.716491641576916
276,-18.512761175849732
277,-18.76479693131844
278,-18.872395496508407
279,-18.92092725591771
280,-19.220942352523053
281,-19.382469757448572
282,-19.50011950200199
283,-19.654520598569015
284,-19.717808439169055
285,-19.861724194029907
286,-20.110459234020972
287,-20.191514120863403
288,-20.348297664436846
289,-20.446275640315896
290,-20.814087143030303
291,-20.92179312576638
292,-21.033961313841534
293,-21.17512595358638
294,-21.579665349655
295,-22.056463285186393
296,-22.651671028067977
297,-23.173840080703364
298,-23.91324511849413
299,-26.195446570485778


==> csvsv/clintox_graphcl_tdl.txt <==
x,y
0,-2.2264727148617522
1,-2.7864666674209095
2,-3.075551036901979
3,-3.1688600395359297
4,-3.425922956645994
5,-3.503359397297382
6,-3.648235036294196
7,-3.7278015624307543
8,-3.939324733380194
9,-4.018956651445509
10,-4.13545331094056
11,-4.163551523002026
12,-4.255038685167005
13,-4.299012266135456
14,-4.443079839391213
15,-4.489997201013499
16,-4.593860107774496
17,-4.616716932984524
18,-4.720255401697379
19,-4.80652067499697
20,-4.949186148038339
21,-5.075496865548851
22,-5.088929971497826
23,-5.130988698901575
24,-5.18511454298494
25,-5.247759037848573
26,-5.278156529801538
27,-5.3121634830103694
28,-5.381091728281193
29,-5.4081815124267365
30,-5.519713830733055
31,-5.604709491812735
32,-5.646772078430742
33,-5.671568818204878
34,-5.739678014234397
35,-5.776845998827326
36,-5.798165146721476
37,-5.820034671392889
38,-5.866669244464225
39,-5.892391409051805
40,-5.916571306548837
41,-5.948399046923755
42,-5.99203263713316
43,-6.050295658383458
44,-6.065434285521321
45,-6.1138104491344745
46,-6.137727445283036
47,-6.153529069735698
48,-6.186938997438989
49,-6.244537511973289
50,-6.260288281636789
51,-6.302066803027139
52,-6.329779017084332
53,-6.371505069848498
54,-6.382043596843975
55,-6.406802261368568
56,-6.441825150591951
57,-6.476166278576863
58,-6.4788759864269405
59,-6.527574925501534
60,-6.555250763696055
61,-6.605641997965812
62,-6.635963205438123
63,-6.643443461923053
64,-6.689172001136622
65,-6.718340038015724
66,-6.747538436132841
67,-6.7648694422595135
68,-6.794793379981982
69,-6.8165524532782875
70,-6.848741949738804
71,-6.884826987477573
72,-6.89242767801656
73,-6.909754231464384
74,-6.918130469658019
75,-6.94145689732021
76,-6.96577229970933
77,-6.996075514150653
78,-7.033336830480326
79,-7.064846963375792
80,-7.090270703304156
81,-7.1142535854440965
82,-7.144145429935692
83,-7.151765787900037
84,-7.184424080960844
85,-7.2133933943572375
86,-7.236352616544525
87,-7.2634172541247155
88,-7.308268892736665
89,-7.331264881497873
90,-7.354183805646669
91,-7.388802221939434
92,-7.429279938148288
93,-7.448066546223906
94,-7.464855514263341
95,-7.50345146874647
96,-7.525516300755413
97,-7.57848240496392
98,-7.604107189396069
99,-7.6452139672238255
100,-7.665001651116877
101,-7.683130908628024
102,-7.700887169843879
103,-7.745507113510862
104,-7.784198303026537
105,-7.802362787152622
106,-7.8234039461429
107,-7.873568561065577
108,-7.907810903008833
109,-7.930786791627695
110,-7.962986772250254
111,-7.980393572810574
112,-8.014135424222832
113,-8.025695771704655
114,-8.105564998972527
115,-8.11896744917828
116,-8.137960266360432
117,-8.160714871815637
118,-8.172313723919263
119,-8.220030688049338
120,-8.24666512486417
121,-8.29703534639591
122,-8.311039396204619
123,-8.337149726217186
124,-8.362476919015528
125,-8.385281898080242
126,-8.425752405174801
127,-8.448059809194149
128,-8.500234193757093
129,-8.520238531331891
130,-8.570227563005108
131,-8.598458571147303
132,-8.63355765316794
133,-8.64535238978928
134,-8.65818446357038
135,-8.692228068254769
136,-8.736706407401194
137,-8.766655553891527
138,-8.775020171023028
139,-8.83582243181785
140,-8.882971430517355
141,-8.903479787656932
142,-8.959106949283509
143,-8.98152795559236
144,-8.993320753517548
145,-9.021896096033418
146,-9.037731143591895
147,-9.064048103614455
148,-9.09334692907046
149,-9.123737885499976
150,-9.15591563766174
151,-9.215664578759961
152,-9.247099420143511
153,-9.26305621985469
154,-9.315014751830699
155,-9.335481738307921
156,-9.345175825262585
157,-9.389267130316675
158,-9.396217458438898
159,-9.406937507071843
160,-9.472431775633677
161,-9.50090700599931
162,-9.522556734963555
163,-9.553102885455829
164,-9.56806877928148
165,-9.612373551947393
166,-9.649727494999182
167,-9.68211113831399
168,-9.68820409696723
169,-9.716045398383264
170,-9.7799463031397
171,-9.795659999675069
172,-9.841393413321185
173,-9.855473362719803
174,-9.883474488175148
175,-9.942355100926246
176,-9.94635068788969
177,-9.971653533845519
178,-10.010505638943695
179,-10.025129304902048
180,-10.045724690858515
181,-10.070586201934626
182,-10.082875081278797
183,-10.117903483095391
184,-10.13868351812519
185,-10.178904370635301
186,-10.185905931601564
187,-10.200832164011455
188,-10.255178000233762
189,-10.281299592377792
190,-10.31837504631905
191,-10.365532288903717
192,-10.410398062841299
193,-10.42459329475117
194,-10.476668482100983
195,-10.483348830150518
196,-10.51805075582811
197,-10.553915082649771
198,-10.569446861472885
199,-10.581763266788183
200,-10.608213927306718
201,-10.637579823183398
202,-10.667595616347276
203,-10.688547470319294
204,-10.729022375307496
205,-10.764694924299219
206,-10.792765904208483
207,-10.827548979405005
208,-10.85149476609215
209,-10.889216566809445
210,-10.894763867038177
211,-10.916677175347411
212,-10.967229022094447
213,-10.973692723782845
214,-11.03773272335432
215,-11.044691962352122
216,-11.098627272162103
217,-11.12540186052294
218,-11.14941779933505
219,-11.190302741881052
220,-11.208480697832547
221,-11.244209753795307
222,-11.270465943759564
223,-11.277998054860037
224,-11.365283846708504
225,-11.377380472031158
226,-11.415757208347003
227,-11.427187787131682
228,-11.44391546761015
229,-11.504228635475526
230,-11.508633682837239
231,-11.549466188593653
232,-11.602945864520986
233,-11.614875353076435
234,-11.628498795776197
235,-11.672195485529729
236,-11.685533997874805
237,-11.726501982922935
238,-11.768794131567887
239,-11.778542542671522
240,-11.868291603133722
241,-11.88893312146739
242,-11.919826184495493
243,-11.930344270479015
244,-11.991350710528115
245,-12.052128783962008
246,-12.0690761563383
247,-12.0809030694322
248,-12.109876387652394
249,-12.150451407993163
250,-12.177417789096586
251,-12.207136372797933
252,-12.277410533810452
253,-12.324992027054375
254,-12.358774006341832
255,-12.379581933666378
256,-12.408574274408926
257,-12.460073615957517
258,-12.489234813319843
259,-12.492973284812873
260,-12.565412775931314
261,-12.584636541297927
262,-12.640260434275747
263,-12.66736701035692
264,-12.713450585745518
265,-12.728453097206867
266,-12.762077016502918
267,-12.793861098202713
268,-12.848105024485616
269,-12.86077845415901
270,-12.939244519605133
271,-13.004173146642474
272,-13.025826168393928
273,-13.053671910137629
274,-13.116798988147739
275,-13.128777511361516
276,-13.191830513402342
277,-13.21331085470537
278,-13.233357534253042
279,-13.275324828461684
280,-13.36852971625035
281,-13.392813909779775
282,-13.414655173128981
283,-13.48070033326758
284,-13.522110641553923
285,-13.571464456603545
286,-13.617771050423986
287,-13.657233574190604
288,-13.729147701939583
289,-13.855463544965225
290,-13.893285405000825
291,-13.924575327775218
292,-14.012581093244275
293,-14.105358623340589
294,-14.166047393552185
295,-14.290987252757786
296,-14.35708598730347
297,-14.456823967330543
298,-14.521769304004469
299,-14.637199433983278


==> csvsv/clintox_graphlog.txt <==
x,y
0,-3.089659241930887
1,-3.2771088880860573
2,-3.4896352239612867
3,-3.520448837595927
4,-3.8529747390667497
5,-3.9104325679081655
6,-4.047028932554778
7,-4.1409585916729625
8,-4.203921364965423
9,-4.3754327431380755
10,-4.500506500104587
11,-4.518782173932621
12,-4.806885666738291
13,-4.907098124151027
14,-4.915032722758327
15,-4.974583436768178
16,-5.179874302358343
17,-5.274098555193329
18,-5.43062578568074
19,-5.504320440998589
20,-5.642123302026779
21,-5.811431318888414
22,-6.007146602678475
23,-6.4421726155777135
24,-6.731612245591054
25,-7.051382545377962
26,-7.398159416441952
27,-7.741760726346691
28,-8.224508013789846
29,-8.726793696273448
30,-9.11599280284766
31,-9.282406716811538
32,-9.60609691527765
33,-9.801929833223427
34,-10.021302560257563
35,-10.058058853631417
36,-10.290050915538822
37,-10.382708272382663
38,-10.597346261258965
39,-10.709470104492114
40,-10.844045942793885
41,-10.903919811590752
42,-11.050302576267232
43,-11.227635553683863
44,-11.269597047944186
45,-11.324426157891137
46,-11.44348013147408
47,-11.523558059961006
48,-11.609992904883253
49,-11.622658731230421
50,-11.759216071468318
51,-11.814899389684221
52,-11.934138548915703
53,-11.99314248812501
54,-12.103937259175169
55,-12.153360648444576
56,-12.20755178145202
57,-12.252265919567424
58,-12.318603124858404
59,-12.41543719329663
60,-12.466622865072612
61,-12.545431729197318
62,-12.58394739333244
63,-12.615401878330182
64,-12.660653194576792
65,-12.732506684805532
66,-12.749485408745091
67,-12.841702897400422
68,-12.94461754559062
69,-12.980118211370117
70,-13.017619484477526
71,-13.063374715935412
72,-13.103576902270273
73,-13.183245281276971
74,-13.23897110242927
75,-13.27461475770607
76,-13.362186655366589
77,-13.387082424020571
78,-13.428686808949692
79,-13.433199576015994
80,-13.506427703683613
81,-13.598044888874947
82,-13.618618159223816
83,-13.668668483615383
84,-13.7453450662737
85,-13.76736287828675
86,-13.806409059376863
87,-13.84580480770697
88,-13.942278723760555
89,-13.96612485577516
90,-14.01412740412823
91,-14.069172103814678
92,-14.158777469915142
93,-14.188536772582836
94,-14.236744364381387
95,-14.266259562926214
96,-14.291613127653285
97,-14.317270621806431
98,-14.349633157310324
99,-14.395007190379138
100,-14.473802532430543
101,-14.491143738269088
102,-14.512019441110214
103,-14.554716623595484
104,-14.600703587218774
105,-14.618243687372647
106,-14.638854884811833
107,-14.708178972181484
108,-14.764561844954622
109,-14.773048110050542
110,-14.81379644992733
111,-14.836832664240134
112,-14.884303115593816
113,-14.902148713645024
114,-14.960101780624857
115,-15.003073065924584
116,-15.063228911409258
117,-15.076874581216059
118,-15.171511893706578
119,-15.185479515702493
120,-15.205223549018942
121,-15.229034615086729
122,-15.261314725752552
123,-15.326745177140134
124,-15.376336158654928
125,-15.407297494071186
126,-15.448606953764331
127,-15.468968528735857
128,-15.504991725907406
129,-15.53565100218028
130,-15.558730105820851
131,-15.611135496466988
132,-15.675216773133588
133,-15.687587122108072
134,-15.721899580456087
135,-15.752618634145087
136,-15.79257143046813
137,-15.84698799316073
138,-15.870330379331966
139,-15.882923894697242
140,-15.92480969848114
141,-15.94644736197235
142,-15.962900850699068
143,-16.01263101309457
144,-16.060032217974832
145,-16.071566740054145
146,-16.102959369915503
147,-16.10852188684926
148,-16.141332655885755
149,-16.236987431646543
150,-16.260483076034937
151,-16.301840409221388
152,-16.39102876958967
153,-16.39588396252001
154,-16.456445140705572
155,-16.478114477789468
156,-16.519667877343657
157,-16.559478841807543
158,-16.57432124700984
159,-16.621575262390532
160,-16.661380498688654
161,-16.709857791281898
162,-16.747031205037345
163,-16.75297019264189
164,-16.808152550661593
165,-16.82056789864652
166,-16.852019559434797
167,-16.882374873911406
168,-16.98725784424994
169,-16.995558863332633
170,-17.023881989077328
171,-17.067921779775705
172,-17.105160448558035
173,-17.14944711921237
174,-17.190901174226763
175,-17.25334686965616
176,-17.260925082002398
177,-17.299055954034003
178,-17.39352054811517
179,-17.43050413431358
180,-17.461256397939156
181,-17.476126503035132
182,-17.51503256530431
183,-17.527059396514964
184,-17.581758185416295
185,-17.618436062042033
186,-17.666036344554943
187,-17.732529001031857
188,-17.749811079951087
189,-17.8092613614581
190,-17.877191269138205
191,-17.895302255282996
192,-17.932304576134932
193,-17.977862174124834
194,-18.04634921009901
195,-18.109703207517995
196,-18.13710913963522
197,-18.16453829763316
198,-18.204607985225397
199,-18.241674694713748
200,-18.313324677457356
201,-18.35312401455431
202,-18.41837997056022
203,-18.448681707315792
204,-18.485009760372794
205,-18.520174084222845
206,-18.57493905502888
207,-18.62460379666329
208,-18.75281549051784
209,-18.806847091193493
210,-18.821135906718
211,-18.930777738674454
212,-18.958731466375358
213,-19.029523868077472
214,-19.103990816897692
215,-19.107938819918832
216,-19.213192508105116
217,-19.256393113124105
218,-19.356675974640947
219,-19.375565909444624
220,-19.432571955900602
221,-19.493666772952285
222,-19.523359023290645
223,-19.654321003368526
224,-19.684375862314823
225,-19.76126881496217
226,-19.783209166634318
227,-19.867875496839208
228,-19.895881160259623
229,-19.922319214098206
230,-19.97494444927942
231,-20.009339826836374
232,-20.07466204620346
233,-20.14773546506639
234,-20.214659720831957
235,-20.28141680981578
236,-20.328262055813237
237,-20.380941807019425
238,-20.43124992708129
239,-20.483723810776354
240,-20.503072726596542
241,-20.55437784616745
242,-20.64550015334969
243,-20.704091532891464
244,-20.748726537613926
245,-20.90893853409443
246,-20.93242341692758
247,-20.963409315582034
248,-20.9947939096072
249,-21.16003341910577
250,-21.213872003130916
251,-21.306257428005594
252,-21.355932504603324
253,-21.376109873911936
254,-21.412603508189672
255,-21.490768079821088
256,-21.539027918036084
257,-21.575552542806058
258,-21.627737421887538
259,-21.74337794200271
260,-21.876161376320734
261,-21.925140611595218
262,-21.994012891035837
263,-22.01709740005127
264,-22.04276416267522
265,-22.11864036764148
266,-22.281875268701977
267,-22.44172882942079
268,-22.454972767638125
269,-22.48813511943946
270,-22.52674744121215
271,-22.576882080167497
272,-22.666019517254192
273,-22.75990298774746
274,-22.838930369396554
275,-22.95637217986749
276,-23.003985788203263
277,-23.093349623697872
278,-23.29455812081724
279,-23.475837646793227
280,-23.657039997920556
281,-23.830936347403235
282,-23.95996777706035
283,-23.977210824469314
284,-24.23831800659717
285,-24.35488813375366
286,-24.55181672970943
287,-24.626290450055432
288,-24.723688863776424
289,-24.941058242339267
290,-25.048065774079532
291,-25.45668690993282
292,-25.941796111938636
293,-26.01507753713802
294,-26.423683210690157
295,-26.65478926722924
296,-27.40344295871067
297,-29.701002840412173
298,-29.933803251530055
299,-32.02019694242153


==> csvsv/clintox_graphlog_tdl.txt <==
x,y
0,-2.410745667868726
1,-2.5584495684926085
2,-2.764096136799798
3,-2.9594687542429936
4,-3.1320812027090192
5,-3.6240012839366136
6,-3.9023079894516135
7,-4.041366702571427
8,-4.100219308463387
9,-4.174854617304091
10,-4.245321772113865
11,-4.295412298548879
12,-4.352104943842594
13,-4.489926497255214
14,-4.522526712804937
15,-4.582902795545548
16,-4.6924524092619775
17,-4.746283258114961
18,-4.777379812712234
19,-4.835613708984505
20,-4.9404303921635675
21,-5.023591914691763
22,-5.11723643851765
23,-5.15116406247267
24,-5.208355387461853
25,-5.250371814317545
26,-5.285109584433348
27,-5.3250053601883245
28,-5.329486478250844
29,-5.38805659757632
30,-5.416890905352521
31,-5.474053194102813
32,-5.519504877697851
33,-5.537518247909078
34,-5.691415101794893
35,-5.715310981634672
36,-5.734265351756923
37,-5.8416586882708135
38,-5.880418436430964
39,-5.919996366859523
40,-6.037606342750379
41,-6.067038919614117
42,-6.121734023429736
43,-6.179317292208046
44,-6.284604597270802
45,-6.342558335911496
46,-6.430821874758178
47,-6.5320043429533845
48,-6.57729200106296
49,-6.650294219948621
50,-6.728200404249716
51,-6.901476427405135
52,-6.953332945686376
53,-6.968540677657835
54,-7.029277280334016
55,-7.110252936387692
56,-7.31681364506538
57,-7.409898952380162
58,-7.453348321441907
59,-7.508415093843161
60,-7.616471531362052
61,-7.645876236183432
62,-7.704047831625205
63,-7.799699244682036
64,-7.853667580441147
65,-7.871552882320648
66,-7.987192876904506
67,-8.059215072337137
68,-8.08223388531337
69,-8.194996709814774
70,-8.223083425394636
71,-8.360034227155102
72,-8.400767066356012
73,-8.484822607008624
74,-8.579864645380965
75,-8.648896069879976
76,-8.66921596225275
77,-8.753753946578644
78,-8.823210607509887
79,-8.889050127264781
80,-8.947013265646884
81,-8.98707146745796
82,-9.001934276161405
83,-9.135428721460013
84,-9.196377200984927
85,-9.25184585142883
86,-9.298450631989326
87,-9.352499415238283
88,-9.400971928018974
89,-9.461782804595954
90,-9.474067266245275
91,-9.55551115668063
92,-9.601483280248267
93,-9.667236930148666
94,-9.737946057253394
95,-9.794941149532313
96,-9.837796843261705
97,-9.889435340829218
98,-9.956979455923038
99,-9.982176986239711
100,-10.039078004716767
101,-10.101943521205689
102,-10.144484911562268
103,-10.192076068505546
104,-10.236945077120035
105,-10.257072536468156
106,-10.321313184297301
107,-10.350956886971451
108,-10.384488601975548
109,-10.451323523989908
110,-10.47175997665129
111,-10.536135326304267
112,-10.57996141876968
113,-10.657807269468366
114,-10.720772062864064
115,-10.7551689480603
116,-10.793902768402539
117,-10.853600444137669
118,-10.917059428450049
119,-10.942598215619698
120,-11.020336508720865
121,-11.034829793450825
122,-11.116588914894937
123,-11.169189189920452
124,-11.185621208809065
125,-11.266022256541342
126,-11.34211198945789
127,-11.358283495193074
128,-11.442612383600324
129,-11.475553033137974
130,-11.498940389970926
131,-11.533787449455614
132,-11.546619853557875
133,-11.575962838925753
134,-11.638663536611812
135,-11.655583543837231
136,-11.712738540282682
137,-11.731094215956606
138,-11.76614723363033
139,-11.811829079387415
140,-11.84614512333995
141,-11.927624235646034
142,-11.956690812997014
143,-12.012000007912087
144,-12.034642608196625
145,-12.106038061191997
146,-12.12632890332507
147,-12.151815099849069
148,-12.161328011622373
149,-12.22050810121358
150,-12.232501663087024
151,-12.286375253678983
152,-12.30718198673433
153,-12.346548353710212
154,-12.408896623655487
155,-12.450093612577112
156,-12.463045609156504
157,-12.530479339749046
158,-12.57450226854691
159,-12.64186845182998
160,-12.658001003494025
161,-12.712264783050632
162,-12.738347523237644
163,-12.74229179373702
164,-12.828466053637095
165,-12.839922038755992
166,-12.853024800847516
167,-12.884850549177926
168,-12.935285829147528
169,-12.956020677532749
170,-13.001574265637782
171,-13.033666215277131
172,-13.096654450479388
173,-13.123457943404304
174,-13.157904176416592
175,-13.182994899705688
176,-13.247664457908328
177,-13.273011003651979
178,-13.323376711758213
179,-13.345063197860679
180,-13.390788511957073
181,-13.441661573873942
182,-13.464873727109914
183,-13.47337585781163
184,-13.509561482519318
185,-13.533355388425386
186,-13.58551128052944
187,-13.610247023118829
188,-13.632976475849718
189,-13.679121477600095
190,-13.714286453151983
191,-13.749836385850731
192,-13.807569787224024
193,-13.814091307937316
194,-13.85619080347101
195,-13.911530522830583
196,-13.938626620592085
197,-13.985196615931164
198,-14.001830517655998
199,-14.018085892229815
200,-14.038882268486375
201,-14.0737517687293
202,-14.15826972327684
203,-14.206463477699712
204,-14.259250408579309
205,-14.32487459964644
206,-14.36929208294382
207,-14.373156774047203
208,-14.388343562412931
209,-14.47771704822598
210,-14.501091713960047
211,-14.559735540993895
212,-14.633503744639647
213,-14.644237472570978
214,-14.722026495913976
215,-14.734397266002112
216,-14.756938922559286
217,-14.776463482893362
218,-14.80680817688311
219,-14.896244876578274
220,-14.938569747240754
221,-14.970888101175364
222,-15.010982928413208
223,-15.026285099304586
224,-15.081022177038832
225,-15.110036841886334
226,-15.133753644877117
227,-15.167178760384225
228,-15.211770355435975
229,-15.225979554615975
230,-15.306606651224131
231,-15.340358474127934
232,-15.380878361662466
233,-15.45600089458678
234,-15.478838837317243
235,-15.494825913860668
236,-15.587756166635367
237,-15.643383451113404
238,-15.667543564576974
239,-15.679494405477609
240,-15.694583933613904
241,-15.732655060521738
242,-15.78419267212001
243,-15.819304796673356
244,-15.855147083599089
245,-15.940498083793667
246,-15.950215317966604
247,-15.997725496598047
248,-16.058586329439105
249,-16.117997228503686
250,-16.15175100232229
251,-16.217876491837245
252,-16.2590775216166
253,-16.282533825594726
254,-16.305944068901926
255,-16.38211380339548
256,-16.429812226708652
257,-16.45861259382006
258,-16.508165694383386
259,-16.529466848324468
260,-16.59708015668811
261,-16.601216814756256
262,-16.65293935949458
263,-16.732537131418393
264,-16.749018132985253
265,-16.805787105985203
266,-16.834963728657677
267,-16.948677323018398
268,-16.971812618268252
269,-17.012804458593532
270,-17.057842199439758
271,-17.13326378022699
272,-17.151161871439857
273,-17.1914070337208
274,-17.272030313774845
275,-17.302106852604897
276,-17.33959001528733
277,-17.373095091587317
278,-17.415881662931305
279,-17.457683682644802
280,-17.495235101886095
281,-17.616721367303715
282,-17.663502331627615
283,-17.686202870372817
284,-17.764507626092726
285,-17.853311301619197
286,-17.886441161233304
287,-17.906567075694678
288,-18.005552637392988
289,-18.080547185418745
290,-18.09470382544211
291,-18.179086776072474
292,-18.240151964687037
293,-18.332958295672068
294,-18.382795681251462
295,-18.462585018366394
296,-18.52079425380443
297,-18.744406222142096
298,-18.91667927958747
299,-18.99423871782927


==> csvsv/clintox_joao.txt <==
x,y
0,-1.5766438105593525
1,-2.517834122848919
2,-2.8850967078873335
3,-3.087437427590225
4,-3.4072739145338913
5,-3.5748848797359636
6,-3.6954061130470253
7,-3.946697818493307
8,-3.9914323111472427
9,-4.041970916736018
10,-4.104403864809995
11,-4.271575908452994
12,-4.359984889630926
13,-4.444793182574351
14,-4.652572002911086
15,-4.679793168703406
16,-4.890820004177512
17,-4.93909864575519
18,-4.9628895391995975
19,-5.104728155470806
20,-5.1509510215958585
21,-5.2308401541088205
22,-5.271590141131294
23,-5.363264979769674
24,-5.453400095974103
25,-5.52258154617026
26,-5.553048418786094
27,-5.59169023116189
28,-5.7248562300128505
29,-5.749398756502977
30,-5.766691494451819
31,-5.793260611318598
32,-5.867367645410116
33,-5.920382617835535
34,-6.003280637633795
35,-6.053719177136909
36,-6.081961195136382
37,-6.112022317042441
38,-6.151769724414591
39,-6.19685036128624
40,-6.226445490230343
41,-6.325350477798704
42,-6.37788450747804
43,-6.388731580312308
44,-6.441227960532113
45,-6.498094173674627
46,-6.538957745143001
47,-6.560699143357004
48,-6.59099237688896
49,-6.644162344677156
50,-6.698575972229843
51,-6.723499017482791
52,-6.786018262209309
53,-6.820086678347867
54,-6.908926797703759
55,-6.975440953029487
56,-7.008042439513434
57,-7.019986302036256
58,-7.068019738321993
59,-7.093547887294024
60,-7.126524166210561
61,-7.2023643286429975
62,-7.210587636940489
63,-7.259299677633736
64,-7.272590552518205
65,-7.307876556135194
66,-7.35264802224234
67,-7.381608663909936
68,-7.413860276292741
69,-7.429622517099158
70,-7.51360831321351
71,-7.533285513505516
72,-7.541587359042029
73,-7.58133888476577
74,-7.615797257026366
75,-7.662817184175864
76,-7.691863994013224
77,-7.7610694237364095
78,-7.7730261145546455
79,-7.800002992983656
80,-7.837034125027036
81,-7.866387514126706
82,-7.895406167326414
83,-7.925494381309954
84,-7.946061354830293
85,-7.98161480747962
86,-8.000512893317635
87,-8.068843402047062
88,-8.082689016791694
89,-8.099297123648242
90,-8.104162280300425
91,-8.168646564576587
92,-8.214118117160314
93,-8.251093607244902
94,-8.27663098051089
95,-8.302522065241789
96,-8.350556922527106
97,-8.362923753695375
98,-8.388778509177925
99,-8.42108762388548
100,-8.439167026633765
101,-8.453217658054337
102,-8.485259290577387
103,-8.500255804630624
104,-8.554250219414026
105,-8.560756242701656
106,-8.576844628908088
107,-8.635331672027354
108,-8.68022016512433
109,-8.708394266325378
110,-8.74503381574103
111,-8.764178831174366
112,-8.795910965805303
113,-8.816095564649528
114,-8.841999589061661
115,-8.881265900348081
116,-8.892301342603751
117,-8.930869465685896
118,-8.97587008650331
119,-9.014067079340325
120,-9.029011452593247
121,-9.050276670860985
122,-9.079680247349419
123,-9.113875705492811
124,-9.134134866245303
125,-9.145495109422642
126,-9.162809146812403
127,-9.194817953948444
128,-9.242173055032433
129,-9.244370863301265
130,-9.281734090182784
131,-9.29415643943441
132,-9.32311671362455
133,-9.408019562859707
134,-9.430425098937091
135,-9.436962204702288
136,-9.471583959908733
137,-9.496528502098123
138,-9.499272555611068
139,-9.539246227922403
140,-9.551076723616022
141,-9.563559387193434
142,-9.599201822144845
143,-9.626699999387055
144,-9.643833468886653
145,-9.670289073381808
146,-9.710438566867072
147,-9.718109662678156
148,-9.763699903296576
149,-9.802021107082592
150,-9.808380673174398
151,-9.82170994012298
152,-9.852821176219724
153,-9.872331827300622
154,-9.909549079196323
155,-9.955219461705003
156,-9.992282814623056
157,-10.006934126332085
158,-10.02741894636817
159,-10.060485651494583
160,-10.070062489500275
161,-10.101534679769346
162,-10.120440183506892
163,-10.14467660966293
164,-10.180616952304439
165,-10.204991328646187
166,-10.207161236944293
167,-10.255206338787474
168,-10.282539347258096
169,-10.300528970531388
170,-10.332265691111315
171,-10.346221422935173
172,-10.384184228151643
173,-10.404051309262861
174,-10.434425067320914
175,-10.440541139072282
176,-10.498988590898346
177,-10.509707701476092
178,-10.539921460900047
179,-10.553610018385903
180,-10.586304172072484
181,-10.601420097683775
182,-10.64070039701067
183,-10.67084292033965
184,-10.685386477733438
185,-10.724480588844912
186,-10.73179831876496
187,-10.747874571500567
188,-10.769160170711384
189,-10.788069515008212
190,-10.834027923471899
191,-10.844172626454078
192,-10.884922863357158
193,-10.907973214989491
194,-10.922834035754128
195,-10.964490414962775
196,-10.98865525188069
197,-11.01373575323468
198,-11.032168945000691
199,-11.037847912295772
200,-11.073485833689727
201,-11.113352651083131
202,-11.136023045212056
203,-11.16855642365546
204,-11.220095988226566
205,-11.223280876025237
206,-11.244432988020638
207,-11.27025354665733
208,-11.28363847533954
209,-11.293284994183482
210,-11.35360263014175
211,-11.378285870487007
212,-11.39610453656563
213,-11.41283291467712
214,-11.424267205052177
215,-11.457335564317916
216,-11.490946566346137
217,-11.516544844588013
218,-11.542086378093657
219,-11.576401085299274
220,-11.596797725230202
221,-11.662441600692262
222,-11.681777549634106
223,-11.717384685482854
224,-11.74804068679157
225,-11.758303816866453
226,-11.801266580696282
227,-11.824979200436195
228,-11.829911621520672
229,-11.850761678685652
230,-11.907139888293276
231,-11.928529097994229
232,-11.938800574056737
233,-11.954151502837837
234,-11.97657207354906
235,-12.00631888894201
236,-12.038545341931695
237,-12.047710210440227
238,-12.062146341910411
239,-12.083364241610743
240,-12.159087398976588
241,-12.177976573676792
242,-12.191582055103032
243,-12.264608764008825
244,-12.271950586570968
245,-12.296010222835664
246,-12.353950517782852
247,-12.391296025907232
248,-12.411804713900265
249,-12.420773624133968
250,-12.447392782130072
251,-12.461384705164175
252,-12.483676118606722
253,-12.515146264792687
254,-12.538856093525093
255,-12.567242116657187
256,-12.613106168834635
257,-12.652925901895209
258,-12.682646156166129
259,-12.701312277182561
260,-12.750737006914607
261,-12.7690262674099
262,-12.825465810040534
263,-12.862444766644451
264,-12.87333705339796
265,-12.923576690890693
266,-12.96116770776291
267,-12.969262151710522
268,-12.990547007326077
269,-13.08543305673143
270,-13.116965435416768
271,-13.175449802541307
272,-13.204938322310474
273,-13.233887567582968
274,-13.266519139393575
275,-13.28763384102955
276,-13.31814806638462
277,-13.355526377382894
278,-13.415953136951881
279,-13.421542838316858
280,-13.49611943375931
281,-13.509918766811177
282,-13.516939617137819
283,-13.605238902096998
284,-13.648050010806811
285,-13.686603623816774
286,-13.6975044305535
287,-13.748742406387937
288,-13.791831832928104
289,-13.881651890623637
290,-13.938817674421642
291,-13.98201389052857
292,-14.034187726859704
293,-14.078022870582833
294,-14.095604372697279
295,-14.221140728869937
296,-14.279748553405
297,-14.427662515329377
298,-14.523448149714811
299,-14.628289421012598


==> csvsv/clintox_joao_tdl.txt <==
x,y
0,-1.7120704558024757
1,-2.4759813481176924
2,-2.880903656981793
3,-3.070047654395819
4,-3.3536361192257735
5,-3.4144191828033947
6,-3.4874077390538725
7,-3.7201774623423884
8,-3.9029453099519236
9,-4.02003427460528
10,-4.038264117996165
11,-4.146702399369655
12,-4.274104425657556
13,-4.319165982287942
14,-4.375197840137988
15,-4.481133939765392
16,-4.568913592245975
17,-4.676405173295711
18,-4.789633793621543
19,-4.907623716373441
20,-5.014390430533588
21,-5.055530583239627
22,-5.183691646829087
23,-5.271436968700184
24,-5.337064966294574
25,-5.383111928588308
26,-5.484355379543751
27,-5.54385145996573
28,-5.684204562817268
29,-5.723680078968801
30,-5.788774483308339
31,-5.856678781110872
32,-5.897769734523008
33,-5.927123329710622
34,-5.98540350798187
35,-6.051367134391012
36,-6.094348182371695
37,-6.132416539792098
38,-6.1659837326590035
39,-6.189802865828979
40,-6.26985037377335
41,-6.286924962854504
42,-6.312996526806946
43,-6.379351536984327
44,-6.385528880197005
45,-6.4202834023603
46,-6.48087870782651
47,-6.536114130780975
48,-6.547089562129335
49,-6.596972724386776
50,-6.625239886606455
51,-6.688819670954382
52,-6.71716962251774
53,-6.76450261081139
54,-6.802516374857229
55,-6.819594759305834
56,-6.861484639534737
57,-6.899660443983869
58,-6.947928917026961
59,-6.997175078840938
60,-7.01702618716514
61,-7.061230389212792
62,-7.083707454919134
63,-7.120694830795836
64,-7.15074241519085
65,-7.21941837628127
66,-7.247379912434276
67,-7.280712450535543
68,-7.283636575571311
69,-7.320639451802253
70,-7.337447743222568
71,-7.40147420135105
72,-7.440611987451629
73,-7.490716670574683
74,-7.548558856077984
75,-7.5768607336075
76,-7.647021162782572
77,-7.678952418767508
78,-7.718777295921305
79,-7.7371239480921
80,-7.757767626760145
81,-7.813642682787367
82,-7.8255812364682935
83,-7.883993150678437
84,-7.886860304005162
85,-7.947818685916724
86,-7.958574825872639
87,-7.995149755867323
88,-8.025208900074045
89,-8.06082746518509
90,-8.077202581995703
91,-8.128716064738892
92,-8.147717333952995
93,-8.195727747143886
94,-8.226978892161023
95,-8.256274034658
96,-8.274151539272045
97,-8.297592315804188
98,-8.377512143404852
99,-8.425569299076969
100,-8.449762206242795
101,-8.464849642668515
102,-8.492783139512522
103,-8.510689930546718
104,-8.568841865348807
105,-8.61107944964126
106,-8.668892175373427
107,-8.673815928077564
108,-8.696730165586176
109,-8.749475964494502
110,-8.787423009482467
111,-8.796013892656157
112,-8.81076195275057
113,-8.83819636842219
114,-8.894424733404042
115,-8.909678117588628
116,-8.954935056358847
117,-9.008341076391375
118,-9.048682796723321
119,-9.065046354164624
120,-9.086776817136045
121,-9.127475413673118
122,-9.142046952342003
123,-9.190962147312709
124,-9.226524279282836
125,-9.269418802394757
126,-9.297965234053832
127,-9.322557933523822
128,-9.333145071914624
129,-9.334257615367095
130,-9.37318451828636
131,-9.41355488571233
132,-9.429618820074513
133,-9.470793377561174
134,-9.476009172786746
135,-9.507159739936242
136,-9.528065547828833
137,-9.556971218579676
138,-9.603045883977467
139,-9.614643523671184
140,-9.6374080095279
141,-9.678802470213569
142,-9.687080018405412
143,-9.719936451351643
144,-9.758545924821581
145,-9.770713570652285
146,-9.800670426241448
147,-9.821426945702429
148,-9.833361429104938
149,-9.864945809776469
150,-9.901852111324
151,-9.92813619962133
152,-9.956060689816987
153,-9.977637064795548
154,-9.993960298599958
155,-10.044264154359459
156,-10.051823087484639
157,-10.06962711662681
158,-10.092371741736
159,-10.111231032616113
160,-10.153060226088783
161,-10.186352639959866
162,-10.213979639141884
163,-10.259400645171079
164,-10.314489885230453
165,-10.32096934503174
166,-10.33979354049585
167,-10.351342813539928
168,-10.370173055564742
169,-10.391271155879183
170,-10.422051173527919
171,-10.456025345754822
172,-10.502626669702218
173,-10.52313091216391
174,-10.53582807029781
175,-10.550129398562115
176,-10.574721717405103
177,-10.630924235853497
178,-10.643817457960804
179,-10.683344547985625
180,-10.688243616944275
181,-10.708410828690539
182,-10.742817651312972
183,-10.745072363333756
184,-10.81528830743171
185,-10.832254618240508
186,-10.84416645022231
187,-10.877836721474369
188,-10.896344295969358
189,-10.934323194277221
190,-10.972813391284458
191,-10.987947950741352
192,-11.029179097778362
193,-11.053326138103039
194,-11.074949390810243
195,-11.11677265390109
196,-11.139844406968864
197,-11.151327857287992
198,-11.215626190062972
199,-11.223991887950312
200,-11.244752473322395
201,-11.275430882347733
202,-11.339807689125399
203,-11.363459925552963
204,-11.390688722383624
205,-11.414436141960214
206,-11.445246240467611
207,-11.45241341439019
208,-11.4938333839172
209,-11.521078029506757
210,-11.552825075015587
211,-11.586616533446358
212,-11.59625542265404
213,-11.626364054053814
214,-11.633339415941991
215,-11.684714180634643
216,-11.72136819293516
217,-11.737723891013626
218,-11.7780726529298
219,-11.797605329050432
220,-11.811386988384337
221,-11.83749036947381
222,-11.89643482122466
223,-11.927194761431846
224,-11.936669808849821
225,-11.961682050019911
226,-12.00559817682459
227,-12.012817896951235
228,-12.0266231356458
229,-12.075789336564762
230,-12.089402744943959
231,-12.138863272288027
232,-12.179463945177613
233,-12.226633496891813
234,-12.244240725002397
235,-12.280297569458806
236,-12.326707751299814
237,-12.349308302952481
238,-12.36508982835697
239,-12.44625856680358
240,-12.466646827191186
241,-12.479605128451
242,-12.505092744338155
243,-12.543892918791563
244,-12.586082886269015
245,-12.621161090102374
246,-12.631465295888363
247,-12.647752549805208
248,-12.680052875126462
249,-12.710162667792368
250,-12.75826163894826
251,-12.820707048203273
252,-12.853732363110662
253,-12.918150796726298
254,-12.952173126096161
255,-12.974918828935206
256,-12.993041802176274
257,-13.02135212955837
258,-13.05143767819965
259,-13.07774001559935
260,-13.139914790514949
261,-13.152151565562379
262,-13.209499074264622
263,-13.24236619284878
264,-13.270713767807809
265,-13.34180577611942
266,-13.365226621324831
267,-13.407477950842258
268,-13.469295249726404
269,-13.528802745701304
270,-13.551684040448395
271,-13.567887665987195
272,-13.573775848741077
273,-13.663756323376427
274,-13.692640316523281
275,-13.749184844028536
276,-13.759456795982869
277,-13.828656718596191
278,-13.86592224246275
279,-13.952104416294583
280,-13.98407761817013
281,-14.007026592397798
282,-14.10686382200131
283,-14.166363602455611
284,-14.183966379410188
285,-14.198170990584527
286,-14.27998555202204
287,-14.29807312900056
288,-14.349022859757673
289,-14.404105240164466
290,-14.497683743673582
291,-14.540460873032394
292,-14.610514929027017
293,-14.640200169823993
294,-14.674722481102428
295,-14.743971697457987
296,-14.891161378605508
297,-15.008240285017775
298,-15.204207156777716
299,-15.301654831203331


==> csvsv/clintox_simgrace.txt <==
x,y
0,-3.7263720173289494
1,-3.773674410617685
2,-3.805050160469296
3,-3.9114210927560427
4,-3.9438646051365676
5,-3.9726174401296355
6,-4.019907752177921
7,-4.0622006966888655
8,-4.077927186082112
9,-4.0923293234804445
10,-4.120319202641721
11,-4.148619686635836
12,-4.184483976874606
13,-4.2321427762705826
14,-4.243838512388964
15,-4.275699002726302
16,-4.316480229515908
17,-4.332885451899825
18,-4.348421731380622
19,-4.3697035644392015
20,-4.381899249830033
21,-4.401970003272511
22,-4.4274650825535
23,-4.444623835189367
24,-4.469551074241935
25,-4.472435845368592
26,-4.4951764774171945
27,-4.522364987106222
28,-4.545672013649026
29,-4.56677315093541
30,-4.58142453928189
31,-4.590612526761371
32,-4.617930176077203
33,-4.640026212566361
34,-4.648000998259917
35,-4.663016936102377
36,-4.6982666214032
37,-4.712018497901808
38,-4.734857842196925
39,-4.740419118839304
40,-4.757642904949906
41,-4.775869473894568
42,-4.8043387952983005
43,-4.833971453138288
44,-4.849359741921332
45,-4.858062835932449
46,-4.872781592874099
47,-4.896567734081994
48,-4.903717164660595
49,-4.92870574371852
50,-4.935158729662372
51,-4.950152276179577
52,-4.973144956338571
53,-4.984486045770562
54,-4.989961145237787
55,-5.015343906576112
56,-5.017357443571865
57,-5.027172784684914
58,-5.051054916753272
59,-5.062451943018519
60,-5.069876415917247
61,-5.100721199490232
62,-5.115284737472182
63,-5.140553024840818
64,-5.151646414829854
65,-5.172491304961605
66,-5.186332962031278
67,-5.201941268293381
68,-5.219448102630086
69,-5.2390024583808215
70,-5.252193992056016
71,-5.260901115411619
72,-5.2672181972459216
73,-5.285832389003399
74,-5.304234629510648
75,-5.33384407238104
76,-5.339633987713978
77,-5.36890885253185
78,-5.380853947530664
79,-5.38862840177256
80,-5.410828849565571
81,-5.426718579974596
82,-5.435039321178459
83,-5.454153966575778
84,-5.464603004254488
85,-5.473061742819023
86,-5.514106502844482
87,-5.524312451308453
88,-5.538443791130583
89,-5.552197472346721
90,-5.588695435416237
91,-5.59440566411545
92,-5.619199361841935
93,-5.622557513494684
94,-5.6424759125374155
95,-5.657424486692907
96,-5.683947439768965
97,-5.70008979331472
98,-5.730008159524972
99,-5.744608068061908
100,-5.767396342194748
101,-5.7806173407608235
102,-5.7892957695373
103,-5.806066866869606
104,-5.824022539570992
105,-5.873163011568642
106,-5.882835158220892
107,-5.904827345401452
108,-5.919569419476121
109,-5.942060213787239
110,-5.96854953503744
111,-5.974577332995892
112,-5.993694511630855
113,-6.024415079569344
114,-6.029004602756527
115,-6.0602357750121
116,-6.068467722343089
117,-6.0849779394287085
118,-6.116838600774807
119,-6.144947104478608
120,-6.167308850650772
121,-6.184313059339123
122,-6.223708366641634
123,-6.259403292790616
124,-6.261575137144242
125,-6.276569255486989
126,-6.340031008591962
127,-6.354457978336074
128,-6.388797131939258
129,-6.399829879423113
130,-6.415773604728281
131,-6.48166960913866
132,-6.497316241861599
133,-6.530442137822712
134,-6.559412384551503
135,-6.5884866012518675
136,-6.62633875368263
137,-6.641585906367612
138,-6.702885108926234
139,-6.7420055730092
140,-6.754300775881174
141,-6.813436656830757
142,-6.846558631132391
143,-6.885506430222992
144,-6.914264255690444
145,-6.947854688513278
146,-7.001606198201534
147,-7.033001404403448
148,-7.063513355218203
149,-7.131773078326981
150,-7.158075419152793
151,-7.244090472591004
152,-7.269700040885529
153,-7.320241163362642
154,-7.390901087579235
155,-7.430248041349461
156,-7.460796066054926
157,-7.523213223299902
158,-7.538767984505725
159,-7.56967428927009
160,-7.58880312926814
161,-7.644248938629185
162,-7.688586265703778
163,-7.734300261417983
164,-7.765087112151593
165,-7.793843615569268
166,-7.828986730059422
167,-7.8743885384735295
168,-7.91405149430607
169,-7.940225748825442
170,-7.976188047028715
171,-8.00132474269959
172,-8.08010369847799
173,-8.093821852118527
174,-8.122685943387046
175,-8.160576073689825
176,-8.179676601358386
177,-8.21686353403672
178,-8.254062765513089
179,-8.294168797615647
180,-8.339784471707508
181,-8.387184352848406
182,-8.40299355545175
183,-8.412019247981599
184,-8.433453894480055
185,-8.453362078875829
186,-8.473036269204995
187,-8.499716168908561
188,-8.55057878591932
189,-8.590662598098998
190,-8.6017731526956
191,-8.671472426266956
192,-8.687673829407487
193,-8.720048624602176
194,-8.757754806952804
195,-8.783973054773202
196,-8.821827641011744
197,-8.831460668939387
198,-8.856877859169545
199,-8.899801477172515
200,-8.918696463835685
201,-8.966429119160367
202,-8.99267397708614
203,-9.02710892975376
204,-9.049069700728925
205,-9.091965923038368
206,-9.12402079053387
207,-9.136028617213928
208,-9.156632084924414
209,-9.18145713172438
210,-9.194653822483838
211,-9.234702258008028
212,-9.253239410044083
213,-9.319170875789773
214,-9.331892751018751
215,-9.371634664550994
216,-9.387541268437362
217,-9.447536716159126
218,-9.457623617204566
219,-9.478442595383497
220,-9.499799787506927
221,-9.516967399335746
222,-9.541273140259687
223,-9.585300141193645
224,-9.6161831536134
225,-9.62909698429607
226,-9.648754855376039
227,-9.688201164007497
228,-9.732102700210758
229,-9.75277408034448
230,-9.779369589867171
231,-9.820547109153784
232,-9.835056600436863
233,-9.879881004925869
234,-9.888256381108231
235,-9.916358489978107
236,-9.977592219411195
237,-9.993670747126655
238,-10.023272462082561
239,-10.051157838180313
240,-10.086193763681207
241,-10.095458358992978
242,-10.124173333056476
243,-10.159013351660038
244,-10.162834121154674
245,-10.191450510159022
246,-10.289165641745907
247,-10.298012662422492
248,-10.337324077604386
249,-10.352806292899665
250,-10.356809329577056
251,-10.413497995712595
252,-10.475518194763493
253,-10.485628275085588
254,-10.509103933830245
255,-10.53764898341986
256,-10.601582743521176
257,-10.619779055376265
258,-10.694894502312652
259,-10.709359263317145
260,-10.75329422004791
261,-10.762706250285209
262,-10.79457599226693
263,-10.840157217448478
264,-10.871396938098124
265,-10.898360575117138
266,-10.953982360697147
267,-10.962227895107059
268,-11.015082318286257
269,-11.092130951710097
270,-11.113732046210652
271,-11.148077060493224
272,-11.17700957592045
273,-11.223351883335859
274,-11.23698327130563
275,-11.316481464492467
276,-11.329918335471989
277,-11.383885074734117
278,-11.453120320898055
279,-11.469810948925655
280,-11.543294345896614
281,-11.6178458926337
282,-11.647445879117544
283,-11.695871977476953
284,-11.738836158351138
285,-11.817891373419085
286,-11.869330116400533
287,-11.938113488922422
288,-11.968971817763768
289,-12.0131595302912
290,-12.12623833296091
291,-12.191328527787803
292,-12.325800786174723
293,-12.472070900060924
294,-12.505447702879323
295,-12.93721487751396
296,-12.982443283387745
297,-13.596677780511834
298,-16.087681002229786
299,-19.65693722509232


==> csvsv/clintox_simgrace_tdl.txt <==
x,y
0,-2.4641551470182015
1,-2.5341973906357187
2,-2.6668270003180066
3,-2.8377538648446503
4,-3.0361716058575143
5,-3.1952163076435216
6,-3.2223832756920765
7,-3.391883177336623
8,-3.401919284350394
9,-3.543207636829577
10,-3.615834428358014
11,-3.730257272207161
12,-3.794503516113997
13,-3.8837982953553216
14,-3.999634374924596
15,-4.042721591320805
16,-4.070738315445497
17,-4.165237426442373
18,-4.216912564026588
19,-4.264950065238737
20,-4.32860384248365
21,-4.443512275050731
22,-4.457258882944637
23,-4.5776273199748525
24,-4.606166966608163
25,-4.69552165041931
26,-4.749338374877491
27,-4.792276939319436
28,-4.885373211430906
29,-5.006564129192012
30,-5.0497890171567885
31,-5.102785447782252
32,-5.167564306600516
33,-5.204920594330681
34,-5.277292114276
35,-5.309836810299573
36,-5.42463673248447
37,-5.475583271362642
38,-5.563120657463821
39,-5.613822641968331
40,-5.64547366925497
41,-5.662937200295454
42,-5.737441946705534
43,-5.919994432656529
44,-5.933746687350627
45,-5.992336658218012
46,-6.178799161750669
47,-6.262106833936617
48,-6.318599617354577
49,-6.500340152131507
50,-6.5720306571732126
51,-6.693462891593682
52,-6.796348758234366
53,-6.975322123668491
54,-7.087019795274951
55,-7.156079440232594
56,-7.412393914045129
57,-7.526657141467985
58,-7.672854103506091
59,-7.695394899424587
60,-7.940224952579027
61,-8.009829221068077
62,-8.347539104031302
63,-8.595785482616026
64,-8.638890784846852
65,-8.90074169998808
66,-9.019797227003648
67,-9.066286940453386
68,-9.235010144579459
69,-9.439334581368438
70,-9.486314737303113
71,-9.672814186958922
72,-9.919921539504271
73,-9.976598153729801
74,-10.246116821782937
75,-10.399988723682254
76,-10.50363711084609
77,-10.70908665060421
78,-10.873350427282025
79,-11.014434485433698
80,-11.079758074530584
81,-11.209012090234852
82,-11.35417299236081
83,-11.387666703839708
84,-11.49286211927178
85,-11.584081798509407
86,-11.747943962727414
87,-11.835664256954502
88,-11.879221987346387
89,-12.048875132561278
90,-12.098583758520093
91,-12.166992679149345
92,-12.311171025316801
93,-12.325279961847144
94,-12.404616060622873
95,-12.461948084124305
96,-12.542683139994057
97,-12.585411142655156
98,-12.666908079701829
99,-12.713049134873067
100,-12.733132077499333
101,-12.78953481345033
102,-12.939208133164017
103,-12.965832866688917
104,-13.015409670197132
105,-13.074788868895146
106,-13.13174156478284
107,-13.152845505065729
108,-13.224336451150542
109,-13.239436354842137
110,-13.257025819089279
111,-13.332035612309697
112,-13.366631327177123
113,-13.424358586588479
114,-13.439561349773877
115,-13.473226720935411
116,-13.551897760141618
117,-13.629359549351637
118,-13.66504188146967
119,-13.702280536817446
120,-13.744433237194752
121,-13.786659559587976
122,-13.8148728282784
123,-13.849317659294252
124,-13.880641689384298
125,-13.9186986400371
126,-13.9808937023364
127,-14.000383575423307
128,-14.006783615606015
129,-14.102485362371777
130,-14.112780335370404
131,-14.1178943837629
132,-14.193949423767357
133,-14.229523944887331
134,-14.269440937289598
135,-14.286691100038485
136,-14.342131542655164
137,-14.384083501957344
138,-14.40245124919604
139,-14.42635489391331
140,-14.457988491724574
141,-14.49492925654394
142,-14.511589573386944
143,-14.52930629564992
144,-14.562564754430655
145,-14.606161609005213
146,-14.650669957296389
147,-14.68288086280839
148,-14.703248163432477
149,-14.749664531632348
150,-14.788874148289278
151,-14.837808094970034
152,-14.845269200767806
153,-14.868070030242285
154,-14.899601167361983
155,-14.930916176638465
156,-14.934636411950834
157,-14.971397397757006
158,-14.991742596436595
159,-15.044251913746994
160,-15.059857064741061
161,-15.084653871981802
162,-15.105299532832401
163,-15.135941070120166
164,-15.167033744174168
165,-15.204531584737417
166,-15.227543860636569
167,-15.251596411981112
168,-15.295669020313737
169,-15.322367011129774
170,-15.365123466344285
171,-15.372331795866078
172,-15.389747252955633
173,-15.417387942091384
174,-15.434597993885353
175,-15.481013328487997
176,-15.53479334768966
177,-15.54679247420591
178,-15.549041145833511
179,-15.59864360428594
180,-15.605960441519818
181,-15.632860415877529
182,-15.665200126293575
183,-15.680049912337003
184,-15.710006314368263
185,-15.736644892496967
186,-15.754983050405844
187,-15.793577613741133
188,-15.829350080738795
189,-15.856372915232877
190,-15.88682271174418
191,-15.904416037716087
192,-15.939026545974594
193,-15.952897871393498
194,-15.98152451105316
195,-15.996173029638884
196,-16.01663396885766
197,-16.05801043942811
198,-16.123589007716298
199,-16.141076137639985
200,-16.151222093699968
201,-16.15702198911514
202,-16.19109315918551
203,-16.231439254737815
204,-16.26070079814075
205,-16.275959221331746
206,-16.300767195607772
207,-16.311100681171144
208,-16.37782006570698
209,-16.395135957688392
210,-16.409946343115763
211,-16.4428905943345
212,-16.456730899548784
213,-16.476043328236305
214,-16.48421886920319
215,-16.524788887531777
216,-16.550631715908107
217,-16.596472434577265
218,-16.60836059995356
219,-16.629807900647737
220,-16.645689539742037
221,-16.68166442110322
222,-16.708810515197044
223,-16.746486534114588
224,-16.75648843935855
225,-16.772019894575497
226,-16.79082730517439
227,-16.831876291034423
228,-16.853336294913838
229,-16.888676876322453
230,-16.90059863334572
231,-16.92495532755345
232,-16.965241121549436
233,-16.978542520491146
234,-17.005204280595258
235,-17.044153049202404
236,-17.057390730978344
237,-17.078842170285256
238,-17.130042915095917
239,-17.13801696508448
240,-17.17143253899089
241,-17.209868988136243
242,-17.216285568714387
243,-17.25972812717926
244,-17.266355086130485
245,-17.327537599515544
246,-17.356455834583173
247,-17.385033465479925
248,-17.401643305206022
249,-17.423644103700944
250,-17.457816316475498
251,-17.48702491070421
252,-17.498704083312212
253,-17.510350812530948
254,-17.552090379799836
255,-17.595507126753898
256,-17.621650744008733
257,-17.64656443114514
258,-17.675280915448106
259,-17.72627202177063
260,-17.752153576248777
261,-17.785334984663304
262,-17.804741139157183
263,-17.83067907906565
264,-17.880565379616158
265,-17.899277256029755
266,-17.91912584047074
267,-17.966827291969388
268,-18.01567379815783
269,-18.025896151301676
270,-18.035282736021596
271,-18.073522340349225
272,-18.117707412999582
273,-18.175954443666118
274,-18.21490378551308
275,-18.245806325603418
276,-18.276583312235804
277,-18.31932077849985
278,-18.333660407297558
279,-18.37816003071319
280,-18.43220564007871
281,-18.470036835361434
282,-18.479971239353233
283,-18.537557303696946
284,-18.6107483925991
285,-18.624512268561247
286,-18.696072449646067
287,-18.70519014288558
288,-18.780296916085895
289,-18.8021681916698
290,-18.831337394780064
291,-18.955496081645606
292,-18.97211897239701
293,-19.089595761101005
294,-19.125081959480383
295,-19.17852953746982
296,-19.31626947065285
297,-19.514264808909015
298,-19.715875157345963
299,-19.943296489143087


==> csvsv/sider.csv <==
x,GraphCLTDL,GraphCLTDLstd,GraphCL,GraphCLstd,SimGRACETDL,SimGRACETDLstd,SimGRACE,SimGRACEstd,GraphLoGTDL,GraphLoGTDLstd,GraphLoG,GraphLoGstd,JOAOTDL,JOAOTDLstd,JOAO,JOAOstd,contextpred,contextpredstd,pipcontextpred,pipcontextpredstd,SVM,SVMstd,GraphCLTDLvr,GraphCLTDLstdvr,SimGRACETDLvr,SimGRACETDLstdvr,GraphLoGTDLvr,GraphLoGTDLstdvr,JOAOTDLvr,JOAOTDLstdvr,adgcl,adgclstd
100,0.5165,0.01394,0.49133,0.0033,0.52267,0.01084,0.49925,0.00698,0.52333,0.02347,0.516,0.02036,0.5035,0.02007,0.49667,0.0187,0.5075,0.022599779,0.51275,0.030629847,0.505874349,0.012140582,0.535,0.016357126,0.533888889,0.021860388,0.542444444,0.013359234,0.542222222,0.017936789,0.5282,0.035198864
200,0.54425,0.02134,0.53775,0.02112,0.54,0.03924,0.52575,0.02436,0.55225,0.04394,0.54375,0.02522,0.54275,0.02351,0.536,0.02167,0.543666667,0.035938219,0.55425,0.043291887,0.511616007,0.016485767,0.5584,0.017884071,0.539333333,0.016526074,0.566111111,0.023364001,0.559,0.020763215,0.5442,0.036207182
400,0.57025,0.00798,0.56875,0.01545,0.5675,0.01591,0.53375,0.03104,0.5625,0.02674,0.562,0.01134,0.575,0.0043,0.5735,0.01031,0.57975,0.013348689,0.5755,0.021100948,0.535356336,0.036409916,0.5852,0.017582946,0.5719,0.013382451,0.5884,0.022623881,0.5703,0.01295415,0.5784,0.009541488
800,0.59175,0.0039,0.5845,0.00112,0.5945,0.00415,0.58325,0.00563,0.59325,0.00205,0.57175,0.01028,0.58525,0.00482,0.58375,8.29E-04,0.59025,0.009010411,0.6035,0.013200379,0.55863674,0.017849897,0.6057,0.010724272,0.578,0.011436783,0.5982,0.016073581,0.5995,0.013551753,0.5884,0.004079216
1000,0.60825,0.00864,0.59375,0.00879,0.58833,0.00834,0.5825,0.01108,0.59625,0.01289,0.5765,0.00669,0.606,0.00406,0.603,0.01592,0.60075,0.011776566,0.60475,0.008584142,0.552859007,0.016934414,0.6071,0.011920151,0.593,0.015943651,0.6108,0.016104658,0.6066,0.013237825,0.5918,0.009947864

